Comparing differentiable logics for learning with logical constraints

Extensive research on formal verification of machine learning systems indicates that learning from data alone often fails to capture underlying background knowledge, such as specifications implicitly available in the data. Various neural network verifiers have been developed to ensure that a machine-learnt model satisfies correctness and safety properties; however, they typically assume a trained network with fixed weights. A promising approach for creating machine learning models that inherently satisfy constraints after training is to encode background knowledge as explicit logical constraints that guide the learning process via so-called differentiable logics. In this paper, we experimentally compare and evaluate various logics from the literature, present our findings, and highlight open problems for future work. We evaluate differentiable logics with respect to their suitability in training, and use a neural network verifier to check their ability to establish formal guarantees. The complete source code for our experiments is available as an easy-to-use framework for training with differentiable logics at https://github.com/tflinkow/comparing-differentiable-logics.

==> r_class-similarity-cifar10-Baseline.csv <==
#['main.py', '--data-set=cifar10', '--batch-size=1024', '--lr=1e-4', '--epochs=50', '--constraint=ClassSimilarity(eps=24/255, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=3']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1,Extra2,Extra3,Extra4,Extra5,Extra6,Extra7,Extra8,Extra9
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.09657118055555555,0.0,0.0,0.0,16.27890157699585,0.993272602558136,0.9908854365348816,1.0,1.0,0.0,0.0,0.9998915195465088,1.0,0.0023871527519077063,0.0
1,2.0569025675455728,0.002572678029537201,0.014580187698205313,1.0,1.0,0.2506103515625,0.19734700520833334,0.021952311197916668,0.3234592013888889,0.2737630208333333,0.06282552083333333,44.71040058135986,15.83359146118164,0.6455078125,0.6974826455116272,0.5171440839767456,0.5648871660232544,0.5113932490348816,0.4883897602558136,0.6892361044883728,0.6462673544883728,0.76953125,0.6761067509651184
2,1.7474255561828613,0.004563367925584316,0.036980691055456795,1.0,1.0,0.3575846354166667,0.3389485677083333,0.10611979166666667,0.3869357638888889,0.4487847222222222,0.1872829861111111,44.26006889343262,15.814582824707031,0.6083984375,0.6157768964767456,0.7041015625,0.7611762285232544,0.7561848759651184,0.6945529580116272,0.7673611044883728,0.7189670205116272,0.7593315839767456,0.5625
3,1.5888161659240723,0.005297910422086716,0.05169764161109924,1.0,1.0,0.4168497721354167,0.4121907552083333,0.17537434895833334,0.3882378472222222,0.46875,0.1916232638888889,43.57146430015564,16.07045888900757,0.7428385615348816,0.6565755009651184,0.6261935830116272,0.8287760615348816,0.872178852558136,0.6200087070465088,0.7351345419883728,0.8098958134651184,0.8505859375,0.5779079794883728
4,1.5032847722371419,0.006100415562589963,0.061651488145192467,1.0,1.0,0.4492390950520833,0.4423421223958333,0.21014404296875,0.416015625,0.5129123263888888,0.2158203125,45.011767625808716,15.844032526016235,0.8016493320465088,0.6161024570465088,0.7190755009651184,0.8524305820465088,0.9411892294883728,0.71484375,0.6179470419883728,0.8465712070465088,0.8681640625,0.4582248330116272
5,1.4465963045756023,0.006778256967663765,0.06603141129016876,1.0,1.0,0.4736531575520833,0.4601643880208333,0.22184244791666666,0.4047309027777778,0.5190972222222222,0.23958333333333334,43.60505247116089,15.810985326766968,0.7586805820465088,0.6496310830116272,0.7356770634651184,0.87890625,0.9612630009651184,0.7146267294883728,0.635850727558136,0.8539496660232544,0.8631727695465088,0.51953125
6,1.40433136622111,0.007203659663597743,0.06360860168933868,1.0,1.0,0.4888509114583333,0.4795125325520833,0.25433349609375,0.4266493055555556,0.5611979166666666,0.2668185763888889,45.368393898010254,15.808299541473389,0.7796223759651184,0.6419270634651184,0.8025173544883728,0.8657768964767456,0.954210102558136,0.7689887285232544,0.6048176884651184,0.822265625,0.8900824785232544,0.4705946147441864
7,1.362972895304362,0.007479604954520862,0.06141821046670278,1.0,1.0,0.5073445638020834,0.4891357421875,0.2766520182291667,0.4328342013888889,0.572265625,0.2951388888888889,46.54336905479431,17.00519824028015,0.7944878339767456,0.6976996660232544,0.7508680820465088,0.8407118320465088,0.964952290058136,0.7320963740348816,0.6596137285232544,0.8602430820465088,0.8715277910232544,0.5139973759651184
8,1.3238521416982014,0.007634688789645831,0.05960466464360555,1.0,1.0,0.5207926432291666,0.5041097005208334,0.295166015625,0.4419487847222222,0.5716145833333334,0.3149956597222222,45.57444381713867,17.27192521095276,0.7944878339767456,0.6694878339767456,0.7956814169883728,0.8512369990348816,0.9705946445465088,0.7615017294883728,0.6226128339767456,0.876085102558136,0.862413227558136,0.5124782919883728
9,1.2981979846954346,0.008090707783897718,0.05758663018544515,1.0,1.0,0.5316975911458334,0.51068115234375,0.3176676432291667,0.4287109375,0.5427517361111112,0.2661675347222222,44.402259826660156,16.406179904937744,0.775499165058136,0.787217915058136,0.7517361044883728,0.8495008945465088,0.9633246660232544,0.7259114384651184,0.6497395634651184,0.8608940839767456,0.8978949785232544,0.5162760615348816
10,1.2661667664845784,0.008473138014475504,0.0574063112338384,1.0,1.0,0.5445760091145834,0.5123494466145834,0.33349609375,0.4734157986111111,0.5450303819444444,0.2915581597222222,46.4639995098114,17.204063653945923,0.796006977558136,0.765625,0.8573133945465088,0.8798828125,0.9637587070465088,0.8319227695465088,0.5455729365348816,0.884765625,0.8958333134651184,0.432183176279068
11,1.2458902994791667,0.008543591946363449,0.055480306347211204,1.0,1.0,0.5514119466145834,0.5226236979166666,0.3428141276041667,0.4900173611111111,0.5872395833333334,0.328125,44.50251626968384,15.865967512130737,0.8003472089767456,0.7477213740348816,0.8130425214767456,0.8460286259651184,0.94921875,0.7913411259651184,0.626953125,0.8532986044883728,0.8781467080116272,0.5187717080116272
12,1.2224450906117756,0.00859633336464564,0.053809727231661476,1.0,1.0,0.5604654947916666,0.5319417317708334,0.3583780924479167,0.4966362847222222,0.5713975694444444,0.3243272569444444,43.540629625320435,16.010971546173096,0.7922092080116272,0.7759331464767456,0.8171657919883728,0.8503689169883728,0.9496527910232544,0.7928602695465088,0.6190321445465088,0.880967915058136,0.8996310830116272,0.4903428852558136
13,1.1962637901306152,0.008923931047320366,0.05438144505023956,1.0,1.0,0.57177734375,0.5330607096354166,0.3694864908854167,0.4916449652777778,0.5895182291666666,0.3289930555555556,46.076042890548706,15.874016523361206,0.7894965410232544,0.7624782919883728,0.7786458134651184,0.8468967080116272,0.937608540058136,0.7433810830116272,0.682725727558136,0.8547092080116272,0.904296875,0.5675998330116272
14,1.1776105562845867,0.008924031009276709,0.05191779136657715,1.0,1.0,0.5773111979166666,0.5431925455729166,0.3853759765625,0.4989149305555556,0.5675998263888888,0.3251953125,43.265647888183594,15.854941129684448,0.7860243320465088,0.7973090410232544,0.7658420205116272,0.826280415058136,0.9535590410232544,0.7508680820465088,0.6818576455116272,0.863389790058136,0.9002821445465088,0.574327290058136
15,1.1674474080403645,0.00883395659426848,0.051962281266848244,1.0,1.0,0.5832722981770834,0.5452880859375,0.390625,0.5134548611111112,0.5925564236111112,0.3330078125,45.1693069934845,16.589635610580444,0.7900390625,0.8160807490348816,0.8332248330116272,0.8637152910232544,0.9211154580116272,0.8024088740348816,0.6478949785232544,0.8529731035232544,0.9104817509651184,0.5053168535232544
16,1.1485724449157715,0.009262726331750551,0.052921523650487266,1.0,1.0,0.589599609375,0.5444742838541666,0.390869140625,0.5226779513888888,0.6099175347222222,0.3576388888888889,44.263999700546265,16.18459701538086,0.8069661259651184,0.8001301884651184,0.8197699785232544,0.821397602558136,0.921875,0.7828776240348816,0.6462673544883728,0.8532986044883728,0.9149305820465088,0.5692274570465088
17,1.135126034418742,0.00926469142238299,0.05311866601308187,1.0,1.0,0.5948689778645834,0.5499064127604166,0.3968912760416667,0.5308159722222222,0.6042751736111112,0.3547092013888889,44.475011587142944,16.011329650878906,0.76953125,0.7893880009651184,0.8377821445465088,0.861436665058136,0.9364149570465088,0.8100043535232544,0.6727430820465088,0.8644748330116272,0.9010416865348816,0.5236545205116272
18,1.1153366565704346,0.009177809581160545,0.050324708223342896,1.0,1.0,0.6000569661458334,0.5553181966145834,0.40533447265625,0.5131293402777778,0.5740017361111112,0.3095703125,44.33378076553345,15.772966623306274,0.8247612714767456,0.8474392294883728,0.7855902910232544,0.8166232705116272,0.9418402910232544,0.7630208134651184,0.6240234375,0.8883463740348816,0.919053852558136,0.5638020634651184
19,1.1053167184193928,0.009407523398598036,0.05201899508635203,1.0,1.0,0.6073201497395834,0.5601603190104166,0.4119059244791667,0.5379774305555556,0.6312934027777778,0.3756510416666667,43.55947470664978,16.633436918258667,0.7578125,0.7709418535232544,0.8599175214767456,0.8586154580116272,0.920030415058136,0.8459201455116272,0.6840277910232544,0.8386501669883728,0.908311665058136,0.5495876669883728
20,1.0954408645629883,0.009440020968516668,0.05289489527543386,1.0,1.0,0.6098429361979166,0.55804443359375,0.40802001953125,0.5571831597222222,0.6114366319444444,0.3581814236111111,44.27238178253174,15.806158542633057,0.7865668535232544,0.809678852558136,0.8307291865348816,0.8382161259651184,0.916124165058136,0.802842915058136,0.682725727558136,0.8599175214767456,0.9069010615348816,0.5551215410232544
21,1.08038330078125,0.009431669488549232,0.051363855600357056,1.0,1.0,0.6155802408854166,0.5617472330729166,0.4197794596354167,0.5207248263888888,0.5990668402777778,0.3517795138888889,46.61075949668884,16.842769861221313,0.7849392294883728,0.8241102695465088,0.8161892294883728,0.81640625,0.9212239384651184,0.7850477695465088,0.6716579794883728,0.857421875,0.9016926884651184,0.6248915195465088
22,1.074978510538737,0.00945656622449557,0.051800439755121865,1.0,1.0,0.6182861328125,0.5638427734375,0.4184773763020833,0.5451388888888888,0.6355251736111112,0.3804253472222222,46.01155424118042,17.059013605117798,0.7845051884651184,0.8128255009651184,0.8693576455116272,0.7900390625,0.9213324785232544,0.8071831464767456,0.6766493320465088,0.8576388955116272,0.9076606035232544,0.5712890625
23,1.0594356854756672,0.009451736385623613,0.05103029807408651,1.0,1.0,0.6201985677083334,0.5672403971354166,0.4248453776041667,0.5554470486111112,0.626953125,0.3650173611111111,45.1574604511261,16.159926652908325,0.8307291865348816,0.8132595419883728,0.8530815839767456,0.7835286259651184,0.9130859375,0.7839626669883728,0.6633029580116272,0.8646918535232544,0.91015625,0.5819227695465088
24,1.0538260142008464,0.009554033478101095,0.05099475383758545,1.0,1.0,0.6258341471354166,0.5719807942708334,0.4292399088541667,0.5225694444444444,0.5924479166666666,0.3353949652777778,44.413832664489746,16.005330562591553,0.7634548544883728,0.8608940839767456,0.8070746660232544,0.8258463740348816,0.9124348759651184,0.7876518964767456,0.6847873330116272,0.8631727695465088,0.9016926884651184,0.6061198115348816
25,1.0386823018391926,0.009588989739616713,0.05035456518332163,1.0,1.0,0.6298624674479166,0.57562255859375,0.4300333658854167,0.5639105902777778,0.6214192708333334,0.3642578125,44.168519735336304,16.33316993713379,0.7630208134651184,0.8485243320465088,0.8661024570465088,0.8387587070465088,0.9181857705116272,0.8158637285232544,0.6903212070465088,0.8602430820465088,0.8987630009651184,0.554796040058136
26,1.0318412780761719,0.009452341745297113,0.051454211274782814,1.0,1.0,0.635498046875,0.5743611653645834,0.4287923177083333,0.5708550347222222,0.6082899305555556,0.3641493055555556,43.89382481575012,15.826842069625854,0.7802734375,0.8330078125,0.8472222089767456,0.8162977695465088,0.9222005009651184,0.8241102695465088,0.6586371660232544,0.8999565839767456,0.8902994990348816,0.5793185830116272
27,1.0261437098185222,0.009679911658167839,0.0519288033246994,1.0,1.0,0.6342366536458334,0.572998046875,0.43096923828125,0.5237630208333334,0.6192491319444444,0.3588324652777778,44.630143880844116,15.836217403411865,0.7596571445465088,0.8364800214767456,0.8102213740348816,0.8256293535232544,0.9275173544883728,0.7623698115348816,0.7143012285232544,0.8628472089767456,0.8998481035232544,0.6336805820465088
28,1.017540693283081,0.00960854503015677,0.05092988908290863,1.0,1.0,0.6386922200520834,0.5753377278645834,0.43194580078125,0.5489366319444444,0.6234809027777778,0.3567708333333333,45.50837302207947,16.161707401275635,0.7941623330116272,0.8485243320465088,0.8219401240348816,0.7918837070465088,0.9013671875,0.7836371660232544,0.6825087070465088,0.8810763955116272,0.8972439169883728,0.6389973759651184
29,1.0100016593933105,0.009733074655135473,0.0517410933971405,1.0,1.0,0.6426188151041666,0.57830810546875,0.4315999348958333,0.5584852430555556,0.6265190972222222,0.3493923611111111,43.7592396736145,15.80639934539795,0.8097873330116272,0.8502604365348816,0.859483540058136,0.799913227558136,0.8885633945465088,0.8122829794883728,0.6707899570465088,0.8670790195465088,0.9165581464767456,0.5734592080116272
30,1.0015671253204346,0.009553929790854454,0.05088593562444051,1.0,1.0,0.6439412434895834,0.5803019205729166,0.4359537760416667,0.5610894097222222,0.6187065972222222,0.3570963541666667,44.9285945892334,15.802046537399292,0.7819010615348816,0.8569878339767456,0.8766276240348816,0.788194477558136,0.9028862714767456,0.8255208134651184,0.6610243320465088,0.8678385615348816,0.9000651240348816,0.598741352558136
31,0.9882737795511881,0.009944217279553413,0.05150415996710459,1.0,1.0,0.64923095703125,0.5791219075520834,0.4333292643229167,0.5567491319444444,0.6083984375,0.34765625,44.24412822723389,16.020474433898926,0.7615017294883728,0.8630642294883728,0.8553602695465088,0.8237847089767456,0.9154731035232544,0.8143446445465088,0.6766493320465088,0.8792317509651184,0.9178602695465088,0.5729166865348816
32,0.9897580941518148,0.009735390543937683,0.05177324513594309,1.0,1.0,0.6503092447916666,0.5802001953125,0.4343465169270833,0.5783420138888888,0.6025390625,0.3357204861111111,43.63465189933777,16.12428307533264,0.8040364384651184,0.8560112714767456,0.8549262285232544,0.8220486044883728,0.896592915058136,0.8084852695465088,0.6615668535232544,0.8713107705116272,0.9157986044883728,0.5747612714767456
33,0.9798877239227295,0.009642742574214935,0.05234978596369425,1.0,1.0,0.6526692708333334,0.5791219075520834,0.434326171875,0.5736762152777778,0.6217447916666666,0.3546006944444444,45.72799563407898,17.196489572525024,0.7644314169883728,0.8488498330116272,0.8677300214767456,0.8288845419883728,0.8962673544883728,0.8375651240348816,0.682725727558136,0.858506977558136,0.9074435830116272,0.5868055820465088
34,0.9714302221934,0.00965684155623118,0.05205317338307699,1.0,1.0,0.6556803385416666,0.5836385091145834,0.4406534830729167,0.5630425347222222,0.6165364583333334,0.3462456597222222,44.580374240875244,15.818223237991333,0.7766926884651184,0.8505859375,0.8218315839767456,0.8263888955116272,0.921875,0.7902560830116272,0.7095268964767456,0.8862847089767456,0.9065755009651184,0.5804036259651184
35,0.9634613990783691,0.00983340914050738,0.05261575678984324,1.0,1.0,0.65869140625,0.5840861002604166,0.435302734375,0.5692274305555556,0.6049262152777778,0.3343098958333333,46.529619455337524,16.87171506881714,0.7810329794883728,0.8905165195465088,0.8695746660232544,0.7513020634651184,0.8905165195465088,0.8216145634651184,0.6545138955116272,0.901475727558136,0.9099392294883728,0.5939670205116272
36,0.9604118665059408,0.009725182627638182,0.050987894336382546,1.0,1.0,0.66094970703125,0.584716796875,0.4449259440104167,0.5677083333333334,0.6188151041666666,0.3427734375,43.68152689933777,17.196555137634277,0.7672526240348816,0.8669704794883728,0.8553602695465088,0.8151041865348816,0.8894314169883728,0.8080512285232544,0.6955295205116272,0.8733723759651184,0.9113498330116272,0.5868055820465088
37,0.9505391120910645,0.009793620556592941,0.05198332170645396,1.0,1.0,0.6624552408854166,0.58966064453125,0.4394938151041667,0.5838758680555556,0.6220703125,0.3450520833333333,44.51256084442139,16.715954542160034,0.7740885615348816,0.8639323115348816,0.8618706464767456,0.791015625,0.901475727558136,0.8322482705116272,0.6804470419883728,0.8645833134651184,0.9126518964767456,0.5986328125
38,0.9460814793904623,0.009612474590539932,0.050896277030309044,1.0,1.0,0.6656901041666666,0.5892130533854166,0.4390055338541667,0.5693359375,0.5998263888888888,0.3256293402777778,46.291940450668335,16.92385458946228,0.7444661259651184,0.8810763955116272,0.8413628339767456,0.8196614384651184,0.9049479365348816,0.810655415058136,0.6936848759651184,0.8704426884651184,0.9150390625,0.6002604365348816
39,0.9392877419789633,0.009649050111571947,0.05136093497276306,1.0,1.0,0.6683756510416666,0.589111328125,0.44134521484375,0.5822482638888888,0.625,0.345703125,45.564627170562744,16.580811023712158,0.752061665058136,0.8695746660232544,0.8659939169883728,0.8023003339767456,0.8949652910232544,0.8345268964767456,0.6879340410232544,0.879014790058136,0.9080946445465088,0.592881977558136
40,0.9332800706227621,0.009914475803573927,0.0506744384765625,1.0,1.0,0.6697591145833334,0.5876261393229166,0.4410807291666667,0.5900607638888888,0.6080729166666666,0.3187934027777778,46.793471574783325,16.691256284713745,0.7904731035232544,0.8884548544883728,0.8677300214767456,0.7650824785232544,0.8764106035232544,0.8374565839767456,0.6440972089767456,0.8875868320465088,0.909288227558136,0.6037326455116272
41,0.9275133609771729,0.0094369575381279,0.04969737927118937,1.0,1.0,0.6707763671875,0.5968017578125,0.4486490885416667,0.6089409722222222,0.6127387152777778,0.3466796875,45.26274251937866,17.13379716873169,0.8072916865348816,0.8641493320465088,0.8611111044883728,0.7983940839767456,0.9037543535232544,0.8246527910232544,0.6413845419883728,0.8981119990348816,0.8993055820465088,0.5955946445465088
42,0.9241873423258463,0.009674618020653725,0.05043254295984904,1.0,1.0,0.6734822591145834,0.5866902669270834,0.4405517578125,0.5876736111111112,0.6208767361111112,0.3450520833333333,45.131465911865234,15.792317152023315,0.7826606035232544,0.8726128339767456,0.8599175214767456,0.8062065839767456,0.888780415058136,0.7974175214767456,0.6932508945465088,0.8806423544883728,0.9271918535232544,0.5814887285232544
43,0.9198259512583414,0.009674509366353353,0.050418660044670105,1.0,1.0,0.67431640625,0.5908203125,0.4443155924479167,0.5796440972222222,0.6291232638888888,0.3674045138888889,43.56598687171936,16.919785499572754,0.71875,0.8557942509651184,0.8642578125,0.8441840410232544,0.9116753339767456,0.8238932490348816,0.7347005009651184,0.8510199785232544,0.91015625,0.5927734375
44,0.9160846869150797,0.009598293652137121,0.05005172888437907,1.0,1.0,0.6756795247395834,0.594482421875,0.4474690755208333,0.5936414930555556,0.6064453125,0.3480902777777778,44.729307889938354,16.855046272277832,0.7894965410232544,0.8527560830116272,0.8556857705116272,0.8549262285232544,0.9013671875,0.8241102695465088,0.6822916865348816,0.8948567509651184,0.9266493320465088,0.5301649570465088
45,0.904830535252889,0.009501744682590166,0.05062149961789449,1.0,1.0,0.6810506184895834,0.5958455403645834,0.4412027994791667,0.6037326388888888,0.6247829861111112,0.3531901041666667,43.42704391479492,16.703465938568115,0.7736545205116272,0.841905415058136,0.8725043535232544,0.8499348759651184,0.8899739384651184,0.83984375,0.6830512285232544,0.8896484375,0.9269748330116272,0.5498046875
46,0.9016357262929281,0.009901639694968859,0.05014493068059286,1.0,1.0,0.6811726888020834,0.5927327473958334,0.4457194010416667,0.5970052083333334,0.6178385416666666,0.3513454861111111,43.22520422935486,16.09172487258911,0.7777777910232544,0.8816189169883728,0.8683810830116272,0.7995876669883728,0.8923611044883728,0.824327290058136,0.6830512285232544,0.8734809160232544,0.9084201455116272,0.6117621660232544
47,0.8990936279296875,0.009930670882264772,0.05025701721509298,1.0,1.0,0.68194580078125,0.5927327473958334,0.4422607421875,0.5843098958333334,0.6309678819444444,0.3546006944444444,45.51241493225098,16.114686489105225,0.7231987714767456,0.8754340410232544,0.8376736044883728,0.7868923544883728,0.916124165058136,0.7965494990348816,0.736436665058136,0.8696831464767456,0.9106987714767456,0.6422526240348816
48,0.8917797406514486,0.009715343515078226,0.04986022412776947,1.0,1.0,0.6864013671875,0.5911661783854166,0.4381510416666667,0.6282552083333334,0.6496310763888888,0.3695746527777778,44.85739731788635,15.840723752975464,0.7914496660232544,0.8559027910232544,0.8739149570465088,0.7874348759651184,0.8694661259651184,0.8294270634651184,0.6995442509651184,0.8644748330116272,0.9076606035232544,0.6371527910232544
49,0.8920717239379883,0.00956977903842926,0.05006437500317892,1.0,1.0,0.6841227213541666,0.5930989583333334,0.4386800130208333,0.5919053819444444,0.6046006944444444,0.34375,43.24694490432739,15.82817006111145,0.7809244990348816,0.8592665195465088,0.8909505009651184,0.7737630009651184,0.9108073115348816,0.84375,0.6493055820465088,0.8940972089767456,0.9150390625,0.5993923544883728
50,0.8855412006378174,0.009569906319181124,0.050356507301330566,1.0,1.0,0.6856282552083334,0.5996297200520834,0.4419352213541667,0.6166449652777778,0.6388888888888888,0.3651258680555556,46.19655466079712,17.310160160064697,0.7747395634651184,0.8459201455116272,0.8865017294883728,0.8089192509651184,0.8709852695465088,0.8446180820465088,0.6970486044883728,0.8755425214767456,0.9135199785232544,0.5916883945465088

==> r_class-similarity-cifar10-DL2.csv <==
#['main.py', '--data-set=cifar10', '--batch-size=1024', '--lr=1e-4', '--epochs=50', '--constraint=ClassSimilarity(eps=24/255, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=3', '--delay=10', '--logic=DL2']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1,Extra2,Extra3,Extra4,Extra5,Extra6,Extra7,Extra8,Extra9
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.09657118055555555,0.0,0.0,0.0,15.97266411781311,0.993272602558136,0.9908854365348816,1.0,1.0,0.0,0.0,0.9998915195465088,1.0,0.0023871527519077063,0.0
1,2.0569025675455728,0.002572678029537201,0.014580187698205313,1.0,1.0,0.2506103515625,0.19734700520833334,0.021952311197916668,0.3234592013888889,0.2737630208333333,0.06282552083333333,43.318469524383545,15.86124324798584,0.6455078125,0.6974826455116272,0.5171440839767456,0.5648871660232544,0.5113932490348816,0.4883897602558136,0.6892361044883728,0.6462673544883728,0.76953125,0.6761067509651184
2,1.7474255561828613,0.004563367925584316,0.036980691055456795,1.0,1.0,0.3575846354166667,0.3389485677083333,0.10611979166666667,0.3869357638888889,0.4487847222222222,0.1872829861111111,43.637370586395264,16.081036806106567,0.6083984375,0.6157768964767456,0.7041015625,0.7611762285232544,0.7561848759651184,0.6945529580116272,0.7673611044883728,0.7189670205116272,0.7593315839767456,0.5625
3,1.5888161659240723,0.005297910422086716,0.05169764161109924,1.0,1.0,0.4168497721354167,0.4121907552083333,0.17537434895833334,0.3882378472222222,0.46875,0.1916232638888889,44.51605415344238,15.915085315704346,0.7428385615348816,0.6565755009651184,0.6261935830116272,0.8287760615348816,0.872178852558136,0.6200087070465088,0.7351345419883728,0.8098958134651184,0.8505859375,0.5779079794883728
4,1.5032847722371419,0.006100415562589963,0.061651488145192467,1.0,1.0,0.4492390950520833,0.4423421223958333,0.21014404296875,0.416015625,0.5129123263888888,0.2158203125,45.52142262458801,17.033796310424805,0.8016493320465088,0.6161024570465088,0.7190755009651184,0.8524305820465088,0.9411892294883728,0.71484375,0.6179470419883728,0.8465712070465088,0.8681640625,0.4582248330116272
5,1.4465963045756023,0.006778256967663765,0.06603141129016876,1.0,1.0,0.4736531575520833,0.4601643880208333,0.22184244791666666,0.4047309027777778,0.5190972222222222,0.23958333333333334,43.2913875579834,15.831045866012573,0.7586805820465088,0.6496310830116272,0.7356770634651184,0.87890625,0.9612630009651184,0.7146267294883728,0.635850727558136,0.8539496660232544,0.8631727695465088,0.51953125
6,1.40433136622111,0.007203659663597743,0.06360860168933868,1.0,1.0,0.4888509114583333,0.4795125325520833,0.25433349609375,0.4266493055555556,0.5611979166666666,0.2668185763888889,44.98070478439331,17.144509077072144,0.7796223759651184,0.6419270634651184,0.8025173544883728,0.8657768964767456,0.954210102558136,0.7689887285232544,0.6048176884651184,0.822265625,0.8900824785232544,0.4705946147441864
7,1.362972895304362,0.007479604954520862,0.06141821046670278,1.0,1.0,0.5073445638020834,0.4891357421875,0.2766520182291667,0.4328342013888889,0.572265625,0.2951388888888889,43.63705563545227,16.45752215385437,0.7944878339767456,0.6976996660232544,0.7508680820465088,0.8407118320465088,0.964952290058136,0.7320963740348816,0.6596137285232544,0.8602430820465088,0.8715277910232544,0.5139973759651184
8,1.3238521416982014,0.007634688789645831,0.05960466464360555,1.0,1.0,0.5207926432291666,0.5041097005208334,0.295166015625,0.4419487847222222,0.5716145833333334,0.3149956597222222,44.13628625869751,15.780940294265747,0.7944878339767456,0.6694878339767456,0.7956814169883728,0.8512369990348816,0.9705946445465088,0.7615017294883728,0.6226128339767456,0.876085102558136,0.862413227558136,0.5124782919883728
9,1.2981979846954346,0.008090707783897718,0.05758663018544515,1.0,1.0,0.5316975911458334,0.51068115234375,0.3176676432291667,0.4287109375,0.5427517361111112,0.2661675347222222,43.20139241218567,16.07618474960327,0.775499165058136,0.787217915058136,0.7517361044883728,0.8495008945465088,0.9633246660232544,0.7259114384651184,0.6497395634651184,0.8608940839767456,0.8978949785232544,0.5162760615348816
10,1.2661667664845784,0.008473138014475504,0.0574063112338384,1.0,1.0,0.5445760091145834,0.5123494466145834,0.33349609375,0.4734157986111111,0.5450303819444444,0.2915581597222222,43.48959302902222,15.824392318725586,0.796006977558136,0.765625,0.8573133945465088,0.8798828125,0.9637587070465088,0.8319227695465088,0.5455729365348816,0.884765625,0.8958333134651184,0.432183176279068
11,1.250261386235555,0.006332851325472196,0.03673036644856135,1.0014698505401611,0.9985302090644836,0.5500081380208334,0.5605875651041666,0.3986409505208333,0.4903428819444444,0.6410590277777778,0.3952907986111111,43.72674822807312,15.850483655929565,0.7488064169883728,0.659288227558136,0.84375,0.7700737714767456,0.9155815839767456,0.8108723759651184,0.676866352558136,0.7928602695465088,0.8590494990348816,0.5773654580116272
12,1.2278577486673992,0.005310076599319776,0.02402165283759435,1.006123661994934,0.9938763380050659,0.5581461588541666,0.5880533854166666,0.4528401692708333,0.5044487847222222,0.6563585069444444,0.4307725694444444,43.58107614517212,15.846744060516357,0.7587890625,0.6273871660232544,0.84765625,0.7458767294883728,0.8901909589767456,0.7934027910232544,0.6877170205116272,0.8307291865348816,0.8756510615348816,0.5724826455116272
13,1.203217585881551,0.005063372664153576,0.020852111279964447,1.01105797290802,0.9889420866966248,0.5706583658854166,0.597900390625,0.4765625,0.5103081597222222,0.6663411458333334,0.4405381944444444,43.55186986923218,17.367659091949463,0.7485893964767456,0.6423611044883728,0.814453125,0.7037760615348816,0.8786892294883728,0.739366352558136,0.7352430820465088,0.8063151240348816,0.8761935830116272,0.6488715410232544
14,1.1842701435089111,0.0049276165664196014,0.01890965799490611,1.0159592628479004,0.9840407967567444,0.5765177408854166,0.6120808919270834,0.5004475911458334,0.5048828125,0.6538628472222222,0.4293619791666667,46.61613416671753,17.27857732772827,0.737413227558136,0.666124165058136,0.786241352558136,0.6857638955116272,0.9040798544883728,0.7550998330116272,0.7275390625,0.811631977558136,0.8723958134651184,0.6643880009651184
15,1.173965295155843,0.004705815576016903,0.018047815809647243,1.0211020708084106,0.9788979291915894,0.58203125,0.6168009440104166,0.5057576497395834,0.5372178819444444,0.6749131944444444,0.4636501736111111,44.57776856422424,15.852453708648682,0.7604166865348816,0.6591796875,0.8464626669883728,0.7446831464767456,0.8568793535232544,0.791124165058136,0.7182074785232544,0.8037109375,0.8846571445465088,0.5904948115348816
16,1.1552054087320964,0.0048243266840775805,0.017710207651058834,1.0261799097061157,0.9738202095031738,0.5884806315104166,0.6188761393229166,0.5140787760416666,0.5384114583333334,0.6916232638888888,0.4867621527777778,43.615108251571655,15.817367315292358,0.7825520634651184,0.6648220419883728,0.839952290058136,0.6970486044883728,0.8519965410232544,0.7639973759651184,0.7138671875,0.8058810830116272,0.8914930820465088,0.673936665058136
17,1.1422292391459148,0.004768068281312783,0.017193930844465893,1.0312004089355469,0.9687995910644531,0.5928751627604166,0.6259969075520834,0.5214436848958334,0.5500217013888888,0.6974826388888888,0.5001085069444444,43.65602207183838,16.255826950073242,0.742296040058136,0.6458333134651184,0.8436415195465088,0.7182074785232544,0.882921040058136,0.7762587070465088,0.7571614384651184,0.8220486044883728,0.871202290058136,0.6300998330116272
18,1.1215312480926514,0.004616425683101018,0.016678990175326664,1.0361828804016113,0.9638172388076782,0.5999755859375,0.6363118489583334,0.53472900390625,0.5258246527777778,0.6650390625,0.4462890625,44.04631996154785,16.144259214401245,0.775390625,0.7059462070465088,0.7972005009651184,0.6528862714767456,0.8924696445465088,0.7347005009651184,0.6974826455116272,0.826171875,0.8916015625,0.6899956464767456
19,1.111499547958374,0.0047377242396275205,0.016799436261256535,1.0410549640655518,0.958945095539093,0.6048583984375,0.6387939453125,0.53924560546875,0.5649956597222222,0.7220052083333334,0.51171875,46.22378492355347,16.80986452102661,0.755859375,0.6077473759651184,0.8704426884651184,0.7434895634651184,0.8627387285232544,0.814453125,0.7621527910232544,0.7913411259651184,0.875,0.6382378339767456
20,1.1020042896270752,0.00466829352080822,0.01631184046467145,1.044290542602539,0.9557095170021057,0.60791015625,0.64080810546875,0.5414021809895834,0.5755208333333334,0.7124565972222222,0.5083550347222222,45.77832007408142,17.163042068481445,0.769639790058136,0.654405415058136,0.8454861044883728,0.7123481035232544,0.8544921875,0.7779948115348816,0.7655165195465088,0.8060981035232544,0.8748915195465088,0.6489800214767456
21,1.0859538714090984,0.004663589720924695,0.016083012024561565,1.0458248853683472,0.9541752338409424,0.6131795247395834,0.6483154296875,0.5486246744791666,0.5413411458333334,0.6949869791666666,0.5091145833333334,45.2483971118927,15.795220136642456,0.7621527910232544,0.7035590410232544,0.8249782919883728,0.6598307490348816,0.8538411259651184,0.7384982705116272,0.7394748330116272,0.8014323115348816,0.8717448115348816,0.7476128339767456
22,1.079681158065796,0.0046081409479180975,0.01581001654267311,1.0465010404586792,0.9534989595413208,0.61724853515625,0.6481119791666666,0.5540974934895834,0.5677083333333334,0.7291666666666666,0.5378689236111112,46.24819803237915,17.150343894958496,0.7770182490348816,0.6727430820465088,0.8805338740348816,0.6691623330116272,0.8615451455116272,0.7572699785232544,0.765625,0.8059895634651184,0.8688151240348816,0.6812065839767456
23,1.0654377142588298,0.004524599139889081,0.01543272410829862,1.0474183559417725,0.9525817036628723,0.6185099283854166,0.6583658854166666,0.5581868489583334,0.5738932291666666,0.7250434027777778,0.5291883680555556,43.58189845085144,15.960745573043823,0.811631977558136,0.6725260615348816,0.8688151240348816,0.6402994990348816,0.8410373330116272,0.7317708134651184,0.7582465410232544,0.8091362714767456,0.8683810830116272,0.7019314169883728
24,1.0590466658274333,0.004585752884546916,0.015774595240751903,1.0477465391159058,0.9522534608840942,0.6251017252604166,0.6617228190104166,0.5655721028645834,0.5529513888888888,0.7025824652777778,0.5060763888888888,44.09508752822876,16.001591444015503,0.7483723759651184,0.7196180820465088,0.8195529580116272,0.6886935830116272,0.8446180820465088,0.7638888955116272,0.765733540058136,0.7853732705116272,0.8650173544883728,0.7137587070465088
25,1.043829123179118,0.004519010583559672,0.014950983226299286,1.0480537414550781,0.9519464373588562,0.6285603841145834,0.6693115234375,0.5710652669270834,0.5913628472222222,0.7245008680555556,0.5354817708333334,43.68608236312866,15.785794019699097,0.7590060830116272,0.7076823115348816,0.8840060830116272,0.7125651240348816,0.8589409589767456,0.7700737714767456,0.7728949785232544,0.7947048544883728,0.8646918535232544,0.6617838740348816
26,1.0373811721801758,0.0043695274119575815,0.015412608782450357,1.0480623245239258,0.951937735080719,0.6334635416666666,0.6722615559895834,0.572021484375,0.5955946180555556,0.7172309027777778,0.5360243055555556,43.57785940170288,15.793277263641357,0.773546040058136,0.6935763955116272,0.8421223759651184,0.681749165058136,0.859375,0.7768012285232544,0.739366352558136,0.8501518964767456,0.8400607705116272,0.7138671875
27,1.0327661037445068,0.004381721218427022,0.015210367739200592,1.048399567604065,0.9516003131866455,0.6327311197916666,0.67108154296875,0.5739339192708334,0.5567491319444444,0.7223307291666666,0.5400390625,47.13655090332031,17.3140709400177,0.7479383945465088,0.7102864384651184,0.8446180820465088,0.6689453125,0.8597005009651184,0.7351345419883728,0.7747395634651184,0.7955729365348816,0.8664279580116272,0.7490234375
28,1.0232659975687664,0.004278321440021197,0.014706369489431381,1.0489983558654785,0.9510017037391663,0.6377970377604166,0.6736857096354166,0.5806681315104166,0.5889756944444444,0.7303602430555556,0.5477430555555556,45.70391273498535,15.807318925857544,0.7785373330116272,0.7177734375,0.838975727558136,0.6578776240348816,0.8139106035232544,0.741319477558136,0.7740885615348816,0.8139106035232544,0.8625217080116272,0.7505425214767456
29,1.0154422918955486,0.00432033184915781,0.01475022609035174,1.0490190982818604,0.9509809017181396,0.64007568359375,0.6812744140625,0.5824991861979166,0.5980902777777778,0.7439236111111112,0.5546875,43.64521312713623,15.821410655975342,0.8050130009651184,0.7185329794883728,0.8802083134651184,0.654296875,0.8033854365348816,0.7434895634651184,0.7902560830116272,0.7965494990348816,0.867296040058136,0.6974826455116272
30,1.007276137669881,0.004285352925459544,0.014471872399250666,1.0491979122161865,0.9508020281791687,0.6411336263020834,0.68365478515625,0.5846354166666666,0.6016710069444444,0.7338324652777778,0.5500217013888888,45.67597985267639,16.86656880378723,0.777452290058136,0.7238498330116272,0.888780415058136,0.6654731035232544,0.8352864384651184,0.7730034589767456,0.7648654580116272,0.8030598759651184,0.8666449785232544,0.717881977558136
31,0.9940271377563477,0.0042879025762279825,0.014490116387605667,1.0491673946380615,0.950832724571228,0.6464029947916666,0.6829833984375,0.59033203125,0.5895182291666666,0.7294921875,0.5386284722222222,44.344011306762695,16.91567611694336,0.7575954794883728,0.7088758945465088,0.853624165058136,0.6795790195465088,0.8397352695465088,0.7648654580116272,0.7666015625,0.8005642294883728,0.874131977558136,0.7288411259651184
32,0.9945276578267416,0.004216182976961136,0.014289091030756632,1.049125075340271,0.9508749842643738,0.6471150716145834,0.6880289713541666,0.587890625,0.6149088541666666,0.73828125,0.5498046875,45.36019206047058,17.415152311325073,0.8011067509651184,0.7133246660232544,0.8718532919883728,0.685655415058136,0.8287760615348816,0.7504340410232544,0.7702907919883728,0.8012152910232544,0.8651258945465088,0.7045356035232544
33,0.9855747222900391,0.004119735211133957,0.013792441536982855,1.0492641925811768,0.9507357478141785,0.6503702799479166,0.6904703776041666,0.5934041341145834,0.603515625,0.7454427083333334,0.5570746527777778,46.17530560493469,15.8787682056427,0.762803852558136,0.6920573115348816,0.8722873330116272,0.6966145634651184,0.8248698115348816,0.774522602558136,0.7840712070465088,0.7893880009651184,0.8719618320465088,0.728515625
34,0.9756746292114258,0.0040776493648688,0.013991014411052069,1.0493072271347046,0.9506926536560059,0.6534220377604166,0.6967569986979166,0.6017659505208334,0.5979817708333334,0.7429470486111112,0.5553385416666666,43.650506258010864,17.31735324859619,0.7843967080116272,0.6967231035232544,0.8475477695465088,0.6691623330116272,0.8557942509651184,0.7521701455116272,0.8039279580116272,0.8084852695465088,0.8627387285232544,0.7082248330116272
35,0.968008836110433,0.00414828738818566,0.01393319790561994,1.0492514371871948,0.9507485628128052,0.6569010416666666,0.6935831705729166,0.5992431640625,0.6010199652777778,0.7326388888888888,0.5596788194444444,44.607242822647095,16.30152702331543,0.7730034589767456,0.7651909589767456,0.87109375,0.6282551884651184,0.811631977558136,0.7472873330116272,0.7777777910232544,0.83203125,0.8631727695465088,0.723741352558136
36,0.9665141900380453,0.003967323650916417,0.013259564836819967,1.0503458976745605,0.9496541023254395,0.6584879557291666,0.6993204752604166,0.6087239583333334,0.6034071180555556,0.7447916666666666,0.5568576388888888,46.47183299064636,17.273001670837402,0.755967915058136,0.731553852558136,0.8716362714767456,0.6872829794883728,0.8160807490348816,0.7720268964767456,0.7863498330116272,0.8045790195465088,0.8591579794883728,0.7175564169883728
37,0.9550011157989502,0.004102873926361402,0.013373502840598425,1.050412893295288,0.9495871663093567,0.6614583333333334,0.7027587890625,0.60345458984375,0.6129557291666666,0.7529296875,0.5588107638888888,47.301186323165894,17.221141576766968,0.7718098759651184,0.7391493320465088,0.8782551884651184,0.6522352695465088,0.8220486044883728,0.770616352558136,0.798828125,0.7760416865348816,0.8664279580116272,0.7389323115348816
38,0.9512455463409424,0.003917967279752095,0.01306877906123797,1.0504133701324463,0.9495867490768433,0.6640828450520834,0.7074788411458334,0.6112467447916666,0.5999348958333334,0.7297092013888888,0.5483940972222222,45.069809675216675,17.009512662887573,0.7465277910232544,0.7373046875,0.8429904580116272,0.6751301884651184,0.8273654580116272,0.7681206464767456,0.7839626669883728,0.7890625,0.8628472089767456,0.7464192509651184
39,0.9439447720845541,0.003917758663495381,0.01318604126572609,1.0510077476501465,0.948992133140564,0.66693115234375,0.7098388671875,0.6117350260416666,0.611328125,0.7511935763888888,0.5741102430555556,45.977142333984375,16.582303524017334,0.747178852558136,0.7200520634651184,0.8703342080116272,0.679796040058136,0.8319227695465088,0.7718098759651184,0.7927517294883728,0.8050130009651184,0.8572048544883728,0.740234375
40,0.9380483627319336,0.003936627879738808,0.012555424124002457,1.0510823726654053,0.9489176273345947,0.6681315104166666,0.7075602213541666,0.6151529947916666,0.6238064236111112,0.7537977430555556,0.5703125,44.14262104034424,16.69850778579712,0.802734375,0.7689887285232544,0.8687065839767456,0.6283637285232544,0.7840712070465088,0.7684462070465088,0.7810329794883728,0.810655415058136,0.8513454794883728,0.755967915058136
41,0.9315323829650879,0.0037295296788215637,0.012285235027472178,1.0514754056930542,0.9485245943069458,0.6703287760416666,0.71728515625,0.62249755859375,0.6333550347222222,0.7581380208333334,0.5868055555555556,46.435078144073486,15.894248247146606,0.808702290058136,0.7211371660232544,0.8740234375,0.6608073115348816,0.8269314169883728,0.7482638955116272,0.775390625,0.8254123330116272,0.8490668535232544,0.7434895634651184
42,0.9307154019673666,0.0037597507859269776,0.01267535611987114,1.0512189865112305,0.9487810134887695,0.6719156901041666,0.7115071614583334,0.6182861328125,0.6256510416666666,0.7578125,0.5859375,46.342636823654175,15.851747035980225,0.771484375,0.7274305820465088,0.87109375,0.6689453125,0.8081597089767456,0.728624165058136,0.8033854365348816,0.8103298544883728,0.88671875,0.7183159589767456
43,0.9247603416442871,0.003733045421540737,0.011967070400714874,1.0514460802078247,0.9485538601875305,0.6720377604166666,0.7165934244791666,0.6218465169270834,0.6140407986111112,0.7671440972222222,0.5970052083333334,43.62295746803284,15.900281429290771,0.7450087070465088,0.6965060830116272,0.8603515625,0.7242838740348816,0.837022602558136,0.7670356035232544,0.8294270634651184,0.754991352558136,0.8595920205116272,0.7511935830116272
44,0.9224433898925781,0.00368488859385252,0.011970923592646917,1.052133321762085,0.9478666186332703,0.6729939778645834,0.718994140625,0.6296793619791666,0.6234809027777778,0.7451171875,0.5731336805555556,45.6732759475708,15.902946949005127,0.7957899570465088,0.6947699785232544,0.8541666865348816,0.6987847089767456,0.826171875,0.7620442509651184,0.7915581464767456,0.8121744990348816,0.8754340410232544,0.7018229365348816
45,0.9093742370605469,0.003635325779517492,0.012110857913891474,1.0521697998046875,0.9478302597999573,0.67803955078125,0.7223307291666666,0.6256306966145834,0.6363932291666666,0.7654079861111112,0.5927734375,44.925689935684204,15.825326204299927,0.7994791865348816,0.6864149570465088,0.8763020634651184,0.7174479365348816,0.8094618320465088,0.7677951455116272,0.8046875,0.7970920205116272,0.8725043535232544,0.7194010615348816
46,0.9082571665445963,0.003693093235294024,0.012000719706217447,1.0524646043777466,0.9475353956222534,0.6780192057291666,0.7222696940104166,0.6290690104166666,0.6307508680555556,0.7554253472222222,0.5883246527777778,43.62067770957947,16.33223843574524,0.7928602695465088,0.7477213740348816,0.8640407919883728,0.6676432490348816,0.8104383945465088,0.7497829794883728,0.8056640625,0.7730034589767456,0.8581814169883728,0.7575954794883728
47,0.9039400418599447,0.0036729400356610617,0.011802064875761667,1.052655577659607,0.9473444819450378,0.6806233723958334,0.7245076497395834,0.6314493815104166,0.615234375,0.7728949652777778,0.6076388888888888,44.04347229003906,15.81157922744751,0.74609375,0.7319878339767456,0.8515625,0.6575520634651184,0.8440755009651184,0.7475043535232544,0.853624165058136,0.7586805820465088,0.8550347089767456,0.7778862714767456
48,0.8974117437998453,0.0035967879618207612,0.011876097569863001,1.0527931451797485,0.9472066760063171,0.6845296223958334,0.7259724934895834,0.6314493815104166,0.6553819444444444,0.7823350694444444,0.6168619791666666,43.60236835479736,16.95607280731201,0.8013237714767456,0.7242838740348816,0.8728298544883728,0.6626518964767456,0.7918837070465088,0.7532551884651184,0.8193359375,0.7744140625,0.845811665058136,0.7805989384651184
49,0.8990103403727213,0.0035061206047733626,0.011441412071386972,1.052827000617981,0.9471728801727295,0.6812337239583334,0.7258097330729166,0.6326904296875,0.6146918402777778,0.7590060763888888,0.5916883680555556,46.862082958221436,16.696524143218994,0.7878689169883728,0.7251518964767456,0.8913845419883728,0.6306423544883728,0.835069477558136,0.74609375,0.7985026240348816,0.805772602558136,0.861328125,0.7587890625
50,0.8909826278686523,0.0035199920336405435,0.011675223708152771,1.053121566772461,0.9468783736228943,0.68310546875,0.7325236002604166,0.6357421875,0.646484375,0.77734375,0.6112196180555556,46.79575157165527,15.928430080413818,0.8079426884651184,0.6826171875,0.8845486044883728,0.6731770634651184,0.7853732705116272,0.7680121660232544,0.8285590410232544,0.786241352558136,0.8600260615348816,0.7368706464767456

==> r_class-similarity-cifar10-Goedel.csv <==
#['main.py', '--data-set=cifar10', '--batch-size=1024', '--lr=1e-4', '--epochs=50', '--constraint=ClassSimilarity(eps=24/255, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=3', '--delay=10', '--logic=GD']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1,Extra2,Extra3,Extra4,Extra5,Extra6,Extra7,Extra8,Extra9
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.09657118055555555,0.0,0.0,0.0,17.823094129562378,0.9944661259651184,0.9465060830116272,1.0,0.9967448115348816,0.0,0.0,1.0,1.0,0.0016276041278615594,0.0023871527519077063
1,2.0569025675455728,0.4704576333363851,0.7329862117767334,1.0,1.0,0.2506103515625,0.19734700520833334,0.2716064453125,0.3014322916666667,0.24967447916666666,0.4175347222222222,46.69768142700195,16.67021369934082,0.683702290058136,0.6978081464767456,0.7601996660232544,0.5396050214767456,0.619140625,0.5218098759651184,0.5423176884651184,0.6548393964767456,0.6511501669883728,0.7347005009651184
2,1.7474255561828613,0.7953478495279948,0.97437850634257,1.0,1.0,0.3575846354166667,0.3389485677083333,0.5512288411458334,0.3653428819444444,0.4389105902777778,0.7709418402777778,46.42502474784851,18.100059747695923,0.845811665058136,0.5673828125,0.8986545205116272,0.628038227558136,0.892686665058136,0.6168619990348816,0.8011067509651184,0.8180338740348816,0.7430555820465088,0.6128472089767456
3,1.5888161659240723,0.8503851095835367,0.993390957514445,1.0,1.0,0.4168497721354167,0.4121907552083333,0.7436319986979166,0.3634982638888889,0.4608289930555556,0.8383246527777778,48.719266414642334,16.740556001663208,0.884874165058136,0.631944477558136,0.900390625,0.609483540058136,0.9527994990348816,0.568359375,0.8745659589767456,0.8629557490348816,0.8461371660232544,0.6424696445465088
4,1.5032847722371419,0.8706219991048177,0.996992826461792,1.0,1.0,0.4492390950520833,0.4423421223958333,0.7513020833333334,0.3863932291666667,0.4871961805555556,0.8272569444444444,46.89728331565857,16.565999031066895,0.936631977558136,0.6307508945465088,0.9478081464767456,0.630967915058136,0.9750434160232544,0.6004774570465088,0.8446180820465088,0.8625217080116272,0.8671875,0.6144748330116272
5,1.4465963045756023,0.8823989232381185,0.997715950012207,1.0,1.0,0.4736531575520833,0.4601643880208333,0.72247314453125,0.3624131944444444,0.5072699652777778,0.7669270833333334,45.94173979759216,16.70455050468445,0.9192708134651184,0.6598307490348816,0.9558376669883728,0.7509765625,0.9876301884651184,0.646592915058136,0.7900390625,0.8761935830116272,0.9032118320465088,0.6520182490348816
6,1.40433136622111,0.8874508539835612,0.9984807173411051,1.0,1.0,0.4888509114583333,0.4795125325520833,0.69891357421875,0.3827039930555556,0.5503472222222222,0.7422960069444444,46.63600015640259,16.73197293281555,0.9466145634651184,0.6792534589767456,0.9725477695465088,0.7677951455116272,0.9891493320465088,0.6744791865348816,0.7568359375,0.857421875,0.9605034589767456,0.6255425214767456
7,1.362972895304362,0.8913564682006836,0.9985490640004476,1.0,1.0,0.5073445638020834,0.4891357421875,0.7051798502604166,0.3816189236111111,0.5447048611111112,0.7506510416666666,48.11526012420654,16.519508600234985,0.9491102695465088,0.661241352558136,0.9631076455116272,0.827256977558136,0.9847005009651184,0.6957465410232544,0.7723524570465088,0.8601345419883728,0.96875,0.5934244990348816
8,1.3238521416982014,0.891761859258016,0.9985047181447347,1.0,1.0,0.5207926432291666,0.5041097005208334,0.7390340169270834,0.388671875,0.5640190972222222,0.7060546875,45.25520730018616,16.59364080429077,0.9497612714767456,0.6728515625,0.9740668535232544,0.899522602558136,0.9911024570465088,0.7222222089767456,0.7164713740348816,0.9118923544883728,0.9866536259651184,0.6203342080116272
9,1.2981979846954346,0.8954083919525146,0.9988164901733398,1.0,1.0,0.5316975911458334,0.51068115234375,0.753173828125,0.3754340277777778,0.5183376736111112,0.7227647569444444,48.25060439109802,16.57532811164856,0.9440104365348816,0.7485893964767456,0.9598524570465088,0.9226345419883728,0.9878472089767456,0.6794704794883728,0.7645399570465088,0.8646918535232544,0.9969618320465088,0.619249165058136
10,1.2661667664845784,0.8956880569458008,0.9985895156860352,1.0,1.0,0.5445760091145834,0.5123494466145834,0.7640380859375,0.4116753472222222,0.5419921875,0.6815321180555556,45.2910521030426,16.987308025360107,0.95703125,0.73828125,0.975694477558136,0.9321831464767456,0.9827473759651184,0.748046875,0.6748046875,0.9013671875,0.9978298544883728,0.6314018964767456
11,1.2458651065826416,0.8933082421620687,0.9987417062123617,0.9962310791015625,1.0037689208984375,0.5515543619791666,0.5226236979166666,0.789306640625,0.4333767361111111,0.5666232638888888,0.7634548611111112,46.6808180809021,17.028604745864868,0.9485676884651184,0.720703125,0.9627821445465088,0.9136284589767456,0.9692925214767456,0.7229817509651184,0.750108540058136,0.8871527910232544,0.9967448115348816,0.6098090410232544
12,1.2224210103352864,0.896433432896932,0.9979883829752604,0.9939906597137451,1.0060093402862549,0.5608113606770834,0.5317586263020834,0.8296712239583334,0.4418402777777778,0.5556640625,0.7797309027777778,46.541972160339355,17.657011032104492,0.9497612714767456,0.7241753339767456,0.9652777910232544,0.928819477558136,0.9597439169883728,0.7210286259651184,0.7650824785232544,0.9154731035232544,0.9986979365348816,0.6052517294883728
13,1.1963119506835938,0.8939358393351237,0.9981162548065186,0.9927685260772705,1.00723135471344,0.5717366536458334,0.5336507161458334,0.8441365559895834,0.4401041666666667,0.5596788194444444,0.8249782986111112,45.69590091705322,16.596474170684814,0.938585102558136,0.7163628339767456,0.9595268964767456,0.9134114384651184,0.9644097089767456,0.6732856035232544,0.8100043535232544,0.9096137285232544,0.999131977558136,0.6190321445465088
14,1.177806297938029,0.8933021227518717,0.997672955195109,0.9918364882469177,1.0081634521484375,0.5774129231770834,0.54345703125,0.8686726888020834,0.4398871527777778,0.5555555555555556,0.7960069444444444,46.328781843185425,16.79530930519104,0.9276258945465088,0.741319477558136,0.9470486044883728,0.9108073115348816,0.9634331464767456,0.7080078125,0.779405415058136,0.9222005009651184,0.9990234375,0.6344401240348816
15,1.1676712830861409,0.8881645202636719,0.9971912701924642,0.99113529920578,1.0088648796081543,0.58306884765625,0.5439656575520834,0.8676961263020834,0.462890625,0.5745442708333334,0.8512369791666666,46.00606870651245,17.314417362213135,0.9442274570465088,0.7757161259651184,0.9622395634651184,0.9273003339767456,0.942491352558136,0.7165798544883728,0.8041449785232544,0.9033203125,0.9995659589767456,0.6029731035232544
16,1.148821751276652,0.8880987167358398,0.9970045884450277,0.990839958190918,1.0091601610183716,0.5893961588541666,0.5447794596354166,0.8802897135416666,0.474609375,0.5955946180555556,0.8422309027777778,45.659650564193726,16.574592113494873,0.9384765625,0.7684462070465088,0.9627821445465088,0.8899739384651184,0.9399956464767456,0.6949869990348816,0.7970920205116272,0.8874782919883728,0.9994574785232544,0.6486545205116272
17,1.1356315612792969,0.8864647547403971,0.9962606430053711,0.9901768565177917,1.0098230838775635,0.5946044921875,0.5497233072916666,0.8812459309895834,0.4798177083333333,0.5936414930555556,0.8470052083333334,46.694979429244995,16.53089475631714,0.9235026240348816,0.7486979365348816,0.9615885615348816,0.9233940839767456,0.9535590410232544,0.7564018964767456,0.8015407919883728,0.9283854365348816,0.9988064169883728,0.5846354365348816
18,1.1158047517140706,0.8868807951609293,0.9958487351735433,0.9885410666465759,1.0114588737487793,0.6005859375,0.5553385416666666,0.8879191080729166,0.4607204861111111,0.5636935763888888,0.7896050347222222,47.76964569091797,16.777515411376953,0.9195963740348816,0.8231337070465088,0.9363064169883728,0.8935546875,0.9494357705116272,0.7144097089767456,0.760850727558136,0.9182942509651184,0.999131977558136,0.6902126669883728
19,1.105687141418457,0.889837900797526,0.9963639577229818,0.9881986975669861,1.0118013620376587,0.60693359375,0.55963134765625,0.8830362955729166,0.4825303819444444,0.6166449652777778,0.8463541666666666,48.02356672286987,17.71488642692566,0.9116753339767456,0.7932942509651184,0.9635416865348816,0.9193793535232544,0.9420573115348816,0.7904731035232544,0.8118489384651184,0.9037543535232544,0.9990234375,0.579210102558136
20,1.0958919525146484,0.8858813444773356,0.9949821631113688,0.9875971078872681,1.012402892112732,0.609375,0.55767822265625,0.8813883463541666,0.4997829861111111,0.5997178819444444,0.8421223958333334,45.75076961517334,16.968488454818726,0.9099392294883728,0.8092448115348816,0.953125,0.9133029580116272,0.9329426884651184,0.7605251669883728,0.8168402910232544,0.9173176884651184,0.9977213740348816,0.6193576455116272
21,1.080844561258952,0.8876315752665201,0.9953981240590414,0.987107515335083,1.0128926038742065,0.6147664388020834,0.5619710286458334,0.8843587239583334,0.4670138888888889,0.5958116319444444,0.8257378472222222,46.71999216079712,16.538774728775024,0.8735893964767456,0.8309462070465088,0.942491352558136,0.8914930820465088,0.9380425214767456,0.7394748330116272,0.788194477558136,0.902452290058136,0.9976128339767456,0.7113715410232544
22,1.0753790537516277,0.8838307857513428,0.9951461950937907,0.9866870045661926,1.0133130550384521,0.6182047526041666,0.5643513997395834,0.8743082682291666,0.5010850694444444,0.6174045138888888,0.8603515625,47.46142911911011,16.548805475234985,0.9125434160232544,0.8365885615348816,0.9601779580116272,0.8900824785232544,0.9406467080116272,0.741319477558136,0.8280165195465088,0.9153645634651184,0.9975043535232544,0.6287977695465088
23,1.059846003850301,0.8850734233856201,0.9953728516896566,0.9859427809715271,1.0140572786331177,0.62005615234375,0.5686442057291666,0.8870035807291666,0.5083550347222222,0.6157769097222222,0.8391927083333334,45.725690603256226,17.159825563430786,0.9233940839767456,0.841905415058136,0.9624565839767456,0.8684895634651184,0.934678852558136,0.7275390625,0.8229166865348816,0.9093967080116272,0.9979383945465088,0.6491970419883728
24,1.0542948246002197,0.8825533390045166,0.9944961865743002,0.9854946136474609,1.014505386352539,0.6255696614583334,0.5726521809895834,0.8870849609375,0.4764539930555556,0.5865885416666666,0.8377821180555556,45.79753541946411,16.56055188179016,0.864366352558136,0.8910590410232544,0.9273003339767456,0.9067925214767456,0.9320746660232544,0.755967915058136,0.8119574785232544,0.9067925214767456,0.9975043535232544,0.6875
25,1.0392787456512451,0.8844203154246012,0.9941910107930502,0.9850248098373413,1.0149751901626587,0.6299641927083334,0.5755818684895834,0.8995564778645834,0.521484375,0.6094835069444444,0.8714192708333334,45.72878289222717,17.315519332885742,0.8916015625,0.8840060830116272,0.9601779580116272,0.909288227558136,0.9148220419883728,0.753038227558136,0.8334418535232544,0.9185112714767456,0.9970703125,0.6419270634651184
26,1.0323802630106609,0.8802727063496908,0.9935546716054281,0.9844264388084412,1.0155736207962036,0.6356404622395834,0.5746663411458334,0.8987223307291666,0.5188802083333334,0.6038411458333334,0.8523220486111112,47.90149235725403,17.329430103302002,0.8856337070465088,0.8606770634651184,0.9453125,0.9071180820465088,0.9275173544883728,0.8071831464767456,0.7939453125,0.9354383945465088,0.9945746660232544,0.6388888955116272
27,1.0267726580301921,0.8805058002471924,0.9936678409576416,0.9840947985649109,1.0159052610397339,0.6336263020833334,0.5730794270833334,0.9022623697916666,0.4771050347222222,0.6041666666666666,0.8429904513888888,46.97490954399109,16.490498542785645,0.8524305820465088,0.8725043535232544,0.94140625,0.9222005009651184,0.9453125,0.7211371660232544,0.819444477558136,0.9174262285232544,0.9969618320465088,0.7145182490348816
28,1.0183182557423909,0.8814046382904053,0.9928094546000162,0.9835929274559021,1.0164071321487427,0.6382242838541666,0.5751546223958334,0.90386962890625,0.5080295138888888,0.6203342013888888,0.8603515625,45.53102445602417,16.49883222579956,0.8745659589767456,0.8850911259651184,0.9363064169883728,0.8933376669883728,0.9067925214767456,0.7776692509651184,0.8000217080116272,0.9243706464767456,0.9956597089767456,0.6995442509651184
29,1.0105661551157634,0.8823556105295817,0.9929065704345703,0.9833150506019592,1.016685128211975,0.6425984700520834,0.57733154296875,0.9038289388020834,0.5169270833333334,0.6248914930555556,0.8626302083333334,47.6534788608551,16.670757293701172,0.9041883945465088,0.909288227558136,0.9548611044883728,0.9025607705116272,0.9124348759651184,0.7580295205116272,0.8198784589767456,0.9128689169883728,0.9963107705116272,0.6516926884651184
30,1.002125342686971,0.8799370129903158,0.9933522542317709,0.9828150868415833,1.0171849727630615,0.64410400390625,0.5799763997395834,0.9064534505208334,0.5225694444444444,0.6205512152777778,0.8654513888888888,47.376261711120605,16.54471778869629,0.881944477558136,0.9078776240348816,0.9476996660232544,0.914171040058136,0.923828125,0.7666015625,0.8332248330116272,0.9097222089767456,0.9943576455116272,0.6481119990348816
31,0.988950252532959,0.8820566336313883,0.9932180245717367,0.9817001223564148,1.01829993724823,0.64837646484375,0.57891845703125,0.9020589192708334,0.5115017361111112,0.6016710069444444,0.8562282986111112,47.08303213119507,16.558204174041748,0.8743489384651184,0.9217665195465088,0.9501953125,0.9166666865348816,0.9274088740348816,0.7870008945465088,0.798936665058136,0.92578125,0.9967448115348816,0.6648220419883728
32,0.9907184441884359,0.8750567436218262,0.9896597067515055,0.9819846749305725,1.0180153846740723,0.6507568359375,0.58123779296875,0.9001057942708334,0.5384114583333334,0.5972222222222222,0.8419053819444444,47.58261513710022,16.70620584487915,0.888671875,0.927734375,0.939453125,0.9269748330116272,0.931749165058136,0.7575954794883728,0.8063151240348816,0.9146050214767456,0.9957682490348816,0.6698133945465088
33,0.9806762536366781,0.8807026545206705,0.9905762672424316,0.9814648628234863,1.0185351371765137,0.6528523763020834,0.5789388020833334,0.9010009765625,0.5275607638888888,0.6209852430555556,0.8527560763888888,45.76187705993652,17.204376935958862,0.8779296875,0.9010416865348816,0.9449869990348816,0.9280598759651184,0.9256727695465088,0.8017578125,0.8083767294883728,0.9125434160232544,0.9938151240348816,0.650499165058136
34,0.9721428553263346,0.8783921400705973,0.9904709657033285,0.9809544682502747,1.0190455913543701,0.65545654296875,0.5848185221354166,0.90484619140625,0.5270182291666666,0.6078559027777778,0.8552517361111112,48.288909912109375,17.574263334274292,0.8981119990348816,0.9095051884651184,0.935655415058136,0.9230685830116272,0.9443359375,0.7672526240348816,0.8295356035232544,0.9137369990348816,0.9933810830116272,0.6287977695465088
35,0.9641356468200684,0.8755203088124593,0.989465077718099,0.9806993007659912,1.0193008184432983,0.6584065755208334,0.584716796875,0.90350341796875,0.521484375,0.6032986111111112,0.8597005208333334,45.87993621826172,16.85897207260132,0.8654513955116272,0.9319661259651184,0.9315321445465088,0.899522602558136,0.9111328125,0.7821180820465088,0.807725727558136,0.925889790058136,0.9931640625,0.6852213740348816
36,0.9611222743988037,0.8811644713083903,0.9895714124043783,0.9807607531547546,1.0192391872406006,0.6610310872395834,0.5852254231770834,0.9089762369791666,0.525390625,0.6227213541666666,0.8582899305555556,46.935884952545166,18.031213521957397,0.878038227558136,0.9197048544883728,0.9501953125,0.929796040058136,0.9175347089767456,0.754991352558136,0.8224826455116272,0.9011501669883728,0.9924045205116272,0.6648220419883728
37,0.9516199429829916,0.8811176617940267,0.9905618826548258,0.9797007441520691,1.0202991962432861,0.6625773111979166,0.5888671875,0.9055379231770834,0.5416666666666666,0.6236979166666666,0.8575303819444444,47.89927434921265,16.693249702453613,0.8709852695465088,0.932725727558136,0.9379340410232544,0.9150390625,0.9078776240348816,0.8070746660232544,0.8042534589767456,0.8958333134651184,0.994249165058136,0.681640625
38,0.9474250475565592,0.8806368509928385,0.9898879528045654,0.9796210527420044,1.0203789472579956,0.6657307942708334,0.5891520182291666,0.9074910481770834,0.5245225694444444,0.6004774305555556,0.8523220486111112,47.21899390220642,16.608485221862793,0.8649088740348816,0.9352213740348816,0.9281684160232544,0.9235026240348816,0.9195963740348816,0.7915581464767456,0.7884114384651184,0.9129774570465088,0.9925130009651184,0.6891276240348816
39,0.9404811064402262,0.8789730866750082,0.9889329274495443,0.9790933132171631,1.020906686782837,0.66815185546875,0.5887451171875,0.9053751627604166,0.5393880208333334,0.6208767361111112,0.8718532986111112,46.60967040061951,16.51031184196472,0.8638237714767456,0.9228515625,0.9419487714767456,0.9212239384651184,0.9266493320465088,0.7918837070465088,0.7951388955116272,0.9172092080116272,0.9904513955116272,0.677842915058136
40,0.9339818954467773,0.8755095799763998,0.9876380761464437,0.9790232181549072,1.0209767818450928,0.66864013671875,0.58734130859375,0.9041951497395834,0.5480685763888888,0.6151258680555556,0.8526475694444444,47.13750171661377,16.801326036453247,0.8675130009651184,0.9449869990348816,0.9295790195465088,0.894639790058136,0.9045138955116272,0.7943793535232544,0.7756076455116272,0.9211154580116272,0.9927300214767456,0.7087673544883728
41,0.9284170468648275,0.8780530293782552,0.9877477486928304,0.9787586331367493,1.021241307258606,0.6699422200520834,0.59625244140625,0.9051310221354166,0.5690104166666666,0.6172960069444444,0.8602430555555556,45.61104226112366,17.389239072799683,0.8827040195465088,0.9201388955116272,0.9350043535232544,0.9168837070465088,0.9100477695465088,0.7805989384651184,0.7954643964767456,0.9203559160232544,0.98828125,0.6850043535232544
42,0.9250021775563558,0.877574602762858,0.9887215296427408,0.9784302115440369,1.021569848060608,0.6726888020833334,0.5878702799479166,0.90716552734375,0.5513237847222222,0.6145833333333334,0.8703342013888888,47.511497259140015,16.692157745361328,0.884874165058136,0.9294704794883728,0.939561665058136,0.9232856035232544,0.8987630009651184,0.7380642294883728,0.835069477558136,0.9178602695465088,0.9957682490348816,0.6784939169883728
43,0.9206754366556803,0.8781299591064453,0.987053632736206,0.9779627919197083,1.022037148475647,0.6733601888020834,0.59124755859375,0.9099324544270834,0.5490451388888888,0.6280381944444444,0.8665364583333334,46.04870367050171,16.54727005958557,0.8481987714767456,0.9089626669883728,0.9398871660232544,0.929796040058136,0.9233940839767456,0.7779948115348816,0.8462456464767456,0.8938801884651184,0.9900173544883728,0.6706814169883728
44,0.9172943433125814,0.8793668746948242,0.9882713953653971,0.9776087403297424,1.0223913192749023,0.675537109375,0.59527587890625,0.9112141927083334,0.5493706597222222,0.6044921875,0.8521050347222222,45.76926136016846,16.55337381362915,0.9045138955116272,0.9320746660232544,0.9431423544883728,0.9446614384651184,0.9220920205116272,0.7721354365348816,0.8167317509651184,0.908203125,0.994249165058136,0.6162109375
45,0.9056963125864664,0.876084566116333,0.9886563618977865,0.9775129556655884,1.0224870443344116,0.6807454427083334,0.59539794921875,0.9124552408854166,0.5671657986111112,0.6279296875,0.8615451388888888,46.38883876800537,16.55308485031128,0.897569477558136,0.9093967080116272,0.9517143964767456,0.9359809160232544,0.9090712070465088,0.7886284589767456,0.8054470419883728,0.9223090410232544,0.9931640625,0.6405165195465088
46,0.902885913848877,0.8733421166737875,0.9861787160237631,0.9768125414848328,1.023187518119812,0.6809488932291666,0.5931803385416666,0.9145100911458334,0.5595703125,0.6239149305555556,0.8610026041666666,46.712502002716064,16.58862543106079,0.8620876669883728,0.9375,0.9339192509651184,0.9235026240348816,0.8953993320465088,0.7721354365348816,0.8251953125,0.90234375,0.9861111044883728,0.6996527910232544
47,0.9000494480133057,0.8796067237854004,0.9866508642832438,0.977013111114502,1.022986888885498,0.6812744140625,0.5936279296875,0.9101359049479166,0.5556640625,0.6229383680555556,0.8657769097222222,46.024275064468384,16.607447624206543,0.8175998330116272,0.9182942509651184,0.9207899570465088,0.9086371660232544,0.91796875,0.7709418535232544,0.8524305820465088,0.9137369990348816,0.9871962070465088,0.723741352558136
48,0.8930889765421549,0.8746178150177002,0.9846932093302408,0.9764572381973267,1.0235427618026733,0.6869099934895834,0.5912882486979166,0.91217041015625,0.5894097222222222,0.6508246527777778,0.8607855902777778,46.761911392211914,17.69637703895569,0.8694661259651184,0.9146050214767456,0.9436848759651184,0.8949652910232544,0.8901909589767456,0.8030598759651184,0.8216145634651184,0.9133029580116272,0.9881727695465088,0.7018229365348816
49,0.8936723868052164,0.8770334720611572,0.9860147635142008,0.9767082929611206,1.023291826248169,0.6836344401041666,0.5940348307291666,0.91241455078125,0.5629340277777778,0.6140407986111112,0.8447265625,47.41073727607727,17.588973999023438,0.8825954794883728,0.9126518964767456,0.9534505009651184,0.905381977558136,0.9188368320465088,0.779405415058136,0.8017578125,0.9155815839767456,0.9875217080116272,0.6852213740348816
50,0.8868347009023031,0.8738040129343668,0.9853703180948893,0.9759770035743713,1.0240230560302734,0.6854654947916666,0.6016642252604166,0.9137980143229166,0.5825737847222222,0.6419270833333334,0.8812934027777778,46.80264735221863,17.117053508758545,0.8860676884651184,0.9150390625,0.9536675214767456,0.926866352558136,0.8980034589767456,0.8056640625,0.810546875,0.9187282919883728,0.9888237714767456,0.6608073115348816

==> r_class-similarity-cifar10-Goguen.csv <==
#['main.py', '--data-set=cifar10', '--batch-size=1024', '--lr=1e-4', '--epochs=50', '--constraint=ClassSimilarity(eps=24/255, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=3', '--delay=10', '--logic=GG']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1,Extra2,Extra3,Extra4,Extra5,Extra6,Extra7,Extra8,Extra9
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.09657118055555555,0.0,0.0,0.0,20.54009461402893,0.9675564169883728,0.9993489384651184,1.0,0.9965277910232544,0.0,0.0,0.9997829794883728,1.0,0.4479166567325592,0.0
1,2.0569025675455728,0.5753687222798666,0.8303459485371908,1.0,1.0,0.2506103515625,0.19734700520833334,0.17287190755208334,0.3044704861111111,0.2708333333333333,0.3233506944444444,57.80121850967407,21.606011390686035,0.6383463740348816,0.8987630009651184,0.8527560830116272,0.420464426279068,0.7625868320465088,0.4029947817325592,0.4664713442325592,0.482964426279068,0.6404079794883728,0.8344184160232544
2,1.7474255561828613,0.8154438336690267,0.985632578531901,1.0,1.0,0.3575846354166667,0.3389485677083333,0.4261678059895833,0.3631727430555556,0.4704861111111111,0.3981119791666667,55.091585874557495,19.953769207000732,0.7681206464767456,0.7681206464767456,0.923828125,0.4975043535232544,0.89453125,0.4822048544883728,0.4853515625,0.5971137285232544,0.7938368320465088,0.75
3,1.5888161659240723,0.8388073444366455,0.9919543266296387,1.0,1.0,0.4168497721354167,0.4121907552083333,0.4952799479166667,0.3561197916666667,0.5086805555555556,0.3397352430555556,55.96026539802551,20.030609369277954,0.8973524570465088,0.7956814169883728,0.8527560830116272,0.4213324785232544,0.9165581464767456,0.3506944477558136,0.4344618022441864,0.5252821445465088,0.9714626669883728,0.7493489384651184
4,1.5032847722371419,0.8432795206705729,0.9951636791229248,1.0,1.0,0.4492390950520833,0.4423421223958333,0.4231160481770833,0.373046875,0.5313585069444444,0.3247612847222222,55.13419055938721,20.781436681747437,0.9453125,0.7703993320465088,0.910264790058136,0.513780415058136,0.900499165058136,0.4652777910232544,0.3902994692325592,0.623046875,0.9837239384651184,0.6162109375
5,1.4465963045756023,0.8468972047170004,0.9964745839436849,1.0,1.0,0.4736531575520833,0.4601643880208333,0.3693033854166667,0.3481987847222222,0.5483940972222222,0.3092447916666667,56.75171637535095,21.120882034301758,0.9328342080116272,0.8132595419883728,0.8689236044883728,0.612413227558136,0.9155815839767456,0.5004340410232544,0.4375,0.6677517294883728,0.9868706464767456,0.6219618320465088
6,1.40433136622111,0.8461128075917562,0.9971795876820883,1.0,1.0,0.4888509114583333,0.4795125325520833,0.33416748046875,0.3585069444444444,0.5846354166666666,0.2940538194444444,56.775752782821655,21.00337290763855,0.9468315839767456,0.813585102558136,0.9197048544883728,0.6409505009651184,0.9144965410232544,0.5679253339767456,0.3866102397441864,0.6818576455116272,0.994249165058136,0.5380859375
7,1.362972895304362,0.846119244893392,0.99761962890625,1.0,1.0,0.5073445638020834,0.4891357421875,0.34332275390625,0.3620876736111111,0.5808376736111112,0.2445746527777778,57.31042122840881,20.25690269470215,0.940538227558136,0.8498263955116272,0.8410373330116272,0.6605902910232544,0.9156901240348816,0.5470920205116272,0.4098307192325592,0.6315104365348816,0.9896918535232544,0.5419921875
8,1.3238521416982014,0.8404714266459147,0.9982767899831136,1.0,1.0,0.5207926432291666,0.5041097005208334,0.3361612955729167,0.3690321180555556,0.6090494791666666,0.2124565972222222,56.4604287147522,21.2736656665802,0.9250217080116272,0.8246527910232544,0.8345268964767456,0.7277560830116272,0.9324001669883728,0.576171875,0.3973524272441864,0.6688368320465088,0.9855685830116272,0.5330946445465088
9,1.2981979846954346,0.8426687717437744,0.9986984729766846,1.0,1.0,0.5316975911458334,0.51068115234375,0.33184814453125,0.3646918402777778,0.5551215277777778,0.20247395833333334,55.29444217681885,20.28596830368042,0.8830295205116272,0.9028862714767456,0.7739800214767456,0.727647602558136,0.933702290058136,0.5490451455116272,0.4625650942325592,0.5436198115348816,0.9939236044883728,0.556640625
10,1.2661667664845784,0.8411266803741455,0.9988820552825928,1.0,1.0,0.5445760091145834,0.5123494466145834,0.3318074544270833,0.3969184027777778,0.5815972222222222,0.1773003472222222,56.75384330749512,20.63905119895935,0.8824869990348816,0.8735893964767456,0.8255208134651184,0.774522602558136,0.939561665058136,0.6451823115348816,0.3756510317325592,0.6077473759651184,0.9927300214767456,0.4787326455116272
11,1.2459948857625325,0.8268587589263916,0.9987808068593343,0.9962378740310669,1.0037622451782227,0.5515340169270834,0.5251057942708334,0.3144327799479167,0.4278428819444444,0.609375,0.19954427083333334,56.071492195129395,20.292394399642944,0.8406032919883728,0.9008246660232544,0.7463107705116272,0.7179904580116272,0.9393446445465088,0.5570746660232544,0.484917551279068,0.5549045205116272,0.9870876669883728,0.5809462070465088
12,1.22307284673055,0.8167150815327963,0.9980080922444662,0.9940180778503418,1.0059818029403687,0.5604248046875,0.5400187174479166,0.3054606119791667,0.44921875,0.6123046875,0.2094184027777778,55.719629764556885,20.279111862182617,0.8040364384651184,0.9241536259651184,0.7052951455116272,0.7434895634651184,0.9166666865348816,0.5096571445465088,0.5519748330116272,0.5120442509651184,0.9925130009651184,0.618272602558136
13,1.1978638966878254,0.8006493250528971,0.996095339457194,0.992923378944397,1.007076621055603,0.5714314778645834,0.5454508463541666,0.2972005208333333,0.4498697916666667,0.6247829861111112,0.1970486111111111,57.639533281326294,20.640907049179077,0.7827690839767456,0.9431423544883728,0.5748698115348816,0.7386067509651184,0.9240451455116272,0.408203125,0.6693793535232544,0.4503038227558136,0.990234375,0.7102864384651184
14,1.1796071529388428,0.7875177065531412,0.9949261347452799,0.9923266172409058,1.0076732635498047,0.5764567057291666,0.5599365234375,0.29327392578125,0.4543185763888889,0.630859375,0.2113715277777778,58.826499700546265,21.080832719802856,0.7493489384651184,0.9612630009651184,0.5609809160232544,0.6911892294883728,0.9357638955116272,0.4264322817325592,0.6896701455116272,0.4527994692325592,0.9898003339767456,0.7311198115348816
15,1.1695323785146077,0.7728563149770101,0.9923924605051676,0.9915188550949097,1.0084811449050903,0.5824178059895834,0.5655924479166666,0.27801513671875,0.4952256944444444,0.6452907986111112,0.2549913194444444,55.955339193344116,21.237181901931763,0.7262369990348816,0.974717915058136,0.6402994990348816,0.6987847089767456,0.9208984375,0.4294704794883728,0.7001953125,0.4227430522441864,0.9906684160232544,0.720703125
16,1.1516639391581218,0.765821615854899,0.9897619883219401,0.9913269281387329,1.0086731910705566,0.5879720052083334,0.5689290364583334,0.2723592122395833,0.5073784722222222,0.6677517361111112,0.2697482638888889,56.20816779136658,19.82597827911377,0.7533637285232544,0.9662543535232544,0.619140625,0.6666666865348816,0.904405415058136,0.411675363779068,0.6908637285232544,0.4340277910232544,0.985460102558136,0.7702907919883728
17,1.1386781533559163,0.758404811223348,0.9876781304677328,0.9907594919204712,1.0092406272888184,0.5937703450520834,0.57696533203125,0.2724405924479167,0.5046657986111112,0.6808810763888888,0.24967447916666666,56.00253129005432,20.064998865127563,0.7274305820465088,0.962022602558136,0.5912543535232544,0.7457682490348816,0.9154731035232544,0.4354383647441864,0.708984375,0.4793836772441864,0.9836154580116272,0.7294921875
18,1.1190512975056965,0.7511724630991617,0.9855551719665527,0.9893767833709717,1.0106232166290283,0.5985514322916666,0.5863444010416666,0.2674357096354167,0.5056423611111112,0.6478949652777778,0.2375217013888889,56.05378699302673,19.879703760147095,0.7743055820465088,0.9613715410232544,0.5396050214767456,0.759765625,0.921983540058136,0.4284939169883728,0.6901041865348816,0.4920789897441864,0.9848090410232544,0.770616352558136
19,1.10902738571167,0.7488694985707601,0.9835925896962484,0.9891844391822815,1.0108156204223633,0.60638427734375,0.5907389322916666,0.2742106119791667,0.5044487847222222,0.7034505208333334,0.2564019097222222,54.56310200691223,20.910407304763794,0.7043185830116272,0.9427083134651184,0.6276041865348816,0.7644314169883728,0.9057074785232544,0.4845920205116272,0.7136501669883728,0.489800363779068,0.9797092080116272,0.7429470419883728
20,1.0989929835001628,0.7441606521606445,0.9834664662679037,0.9885866045951843,1.0114134550094604,0.60748291015625,0.5918782552083334,0.2675984700520833,0.5304904513888888,0.6888020833333334,0.2504340277777778,55.49717450141907,19.9987154006958,0.7566189169883728,0.953125,0.5627170205116272,0.7560763955116272,0.8974609375,0.4002821147441864,0.736328125,0.48828125,0.9773220419883728,0.7585720419883728
21,1.0840133825937908,0.7393064498901367,0.9807702700297037,0.9881457686424255,1.0118544101715088,0.6136678059895834,0.5975748697916666,0.2882893880208333,0.509765625,0.6838107638888888,0.2642144097222222,55.309276819229126,20.122065782546997,0.7620442509651184,0.9546440839767456,0.580078125,0.7896050214767456,0.896592915058136,0.4161241352558136,0.7211371660232544,0.5122612714767456,0.9718967080116272,0.8084852695465088
22,1.0788122812906902,0.7290755907694498,0.9763735135396322,0.9879933595657349,1.0120067596435547,0.6171875,0.6020100911458334,0.28857421875,0.5323350694444444,0.7025824652777778,0.2830946180555556,55.72554016113281,19.820205688476562,0.728515625,0.9577907919883728,0.6481119990348816,0.709092915058136,0.9054904580116272,0.439453125,0.7127821445465088,0.5364583134651184,0.96875,0.7587890625
23,1.0635443528493245,0.7208468119303385,0.9740004539489746,0.987453818321228,1.012546181678772,0.61865234375,0.6097005208333334,0.2968343098958333,0.5476345486111112,0.6976996527777778,0.3016493055555556,56.31892156600952,19.848894357681274,0.8055555820465088,0.9396701455116272,0.6316189169883728,0.7240668535232544,0.8736979365348816,0.4045138955116272,0.6888020634651184,0.5777994990348816,0.9647352695465088,0.8109809160232544
24,1.058696190516154,0.7083379427591959,0.9651860396067301,0.987433135509491,1.0125669240951538,0.6247151692708334,0.6175537109375,0.3094889322916667,0.5085720486111112,0.6778428819444444,0.2737630208333333,56.26420521736145,19.95457148551941,0.7888454794883728,0.9559462070465088,0.575303852558136,0.7954643964767456,0.8932291865348816,0.3904079794883728,0.733506977558136,0.5412326455116272,0.9599609375,0.8132595419883728
25,1.04416823387146,0.6946942011515299,0.9571414788564047,0.9874803423881531,1.0125195980072021,0.6288859049479166,0.624755859375,0.3028361002604167,0.5584852430555556,0.7123480902777778,0.3238932291666667,55.3783221244812,20.290210485458374,0.7958984375,0.947265625,0.6853298544883728,0.7961154580116272,0.8792317509651184,0.41015625,0.7095268964767456,0.5755208134651184,0.9431423544883728,0.7996962070465088
26,1.0387008984883626,0.6750316619873047,0.9409831364949545,0.9879213571548462,1.0120786428451538,0.6321818033854166,0.6324055989583334,0.3016357421875,0.5400390625,0.7230902777777778,0.3439670138888889,58.2352774143219,20.85691475868225,0.8334418535232544,0.931749165058136,0.6292317509651184,0.7896050214767456,0.8747829794883728,0.4475911557674408,0.6843532919883728,0.6357421875,0.9157986044883728,0.8291015625
27,1.035950740178426,0.6585128704706827,0.9231297969818115,0.9890391230583191,1.0109609365463257,0.6304524739583334,0.6374918619791666,0.3153076171875,0.5190972222222222,0.7301432291666666,0.3402777777777778,55.2039475440979,20.68122935295105,0.838975727558136,0.9301215410232544,0.6098090410232544,0.8390842080116272,0.9294704794883728,0.3207465410232544,0.7873263955116272,0.6146918535232544,0.9203559160232544,0.8735893964767456
28,1.0295953750610352,0.6403845945994059,0.8999985059102377,0.9901720285415649,1.0098280906677246,0.6351114908854166,0.64984130859375,0.3388468424479167,0.5401475694444444,0.744140625,0.3716362847222222,57.98008060455322,20.208575010299683,0.8644748330116272,0.921983540058136,0.6351996660232544,0.778428852558136,0.852647602558136,0.403862863779068,0.7200520634651184,0.6820746660232544,0.9027777910232544,0.8998481035232544
29,1.023169755935669,0.6228082180023193,0.8777414957682291,0.9915077090263367,1.008492350578308,0.63824462890625,0.65924072265625,0.3459879557291667,0.5500217013888888,0.7663845486111112,0.4052734375,54.33772110939026,19.71389412879944,0.8927951455116272,0.8996310830116272,0.6994357705116272,0.7687717080116272,0.8639323115348816,0.3860677182674408,0.7309027910232544,0.6618923544883728,0.896592915058136,0.8650173544883728
30,1.0157848199208577,0.5980556805928549,0.8472262223561605,0.9929717183113098,1.0070284605026245,0.6386311848958334,0.6719767252604166,0.3783365885416667,0.5575086805555556,0.7569444444444444,0.4416232638888889,55.84432411193848,21.26146101951599,0.8761935830116272,0.8971354365348816,0.687608540058136,0.787109375,0.906358540058136,0.3705512285232544,0.7749565839767456,0.6766493320465088,0.8842231035232544,0.8949652910232544
31,1.0063683986663818,0.5832311312357584,0.8251444498697916,0.9939713478088379,1.0060287714004517,0.6434733072916666,0.6760660807291666,0.3869425455729167,0.5499131944444444,0.7740885416666666,0.4710286458333333,55.47680974006653,19.810253620147705,0.8734809160232544,0.8703342080116272,0.6711154580116272,0.8209635615348816,0.921006977558136,0.4167751669883728,0.7853732705116272,0.7166883945465088,0.8689236044883728,0.9091796875
32,1.0081429481506348,0.5645179748535156,0.7972452640533447,0.9956035017967224,1.004396677017212,0.642333984375,0.6873372395833334,0.4090983072916667,0.5891927083333334,0.7797309027777778,0.4501953125,55.4828462600708,19.77776312828064,0.9070095419883728,0.862413227558136,0.6532118320465088,0.8601345419883728,0.9279513955116272,0.400933176279068,0.8220486044883728,0.7145182490348816,0.854600727558136,0.9002821445465088
33,0.9988366762797037,0.5417317152023315,0.7708717981974283,0.9975757002830505,1.0024243593215942,0.6458740234375,0.6978963216145834,0.422119140625,0.5456814236111112,0.8142361111111112,0.5121527777777778,55.83877921104431,20.465186595916748,0.8797743320465088,0.8169487714767456,0.6666666865348816,0.8326823115348816,0.9192708134651184,0.4647352397441864,0.8500434160232544,0.7507595419883728,0.8254123330116272,0.9187282919883728
34,0.9941247304280599,0.519558310508728,0.73823348681132,0.9995467066764832,1.000453233718872,0.6477457682291666,0.7137858072916666,0.4491984049479167,0.5736762152777778,0.8104383680555556,0.5017361111111112,58.44064784049988,20.737766981124878,0.9058159589767456,0.8075087070465088,0.6440972089767456,0.8615451455116272,0.9306640625,0.443901926279068,0.8696831464767456,0.7531467080116272,0.8364800214767456,0.8937717080116272
35,0.9869069258371989,0.4989420970280965,0.711611827214559,1.001619577407837,0.9983804225921631,0.65118408203125,0.7246500651041666,0.4542643229166667,0.5779079861111112,0.8129340277777778,0.5283203125,56.73342728614807,19.84585952758789,0.8960503339767456,0.8538411259651184,0.6829426884651184,0.8054470419883728,0.9228515625,0.4287109375,0.8589409589767456,0.7731119990348816,0.8217231035232544,0.9099392294883728
36,0.9850067297617594,0.4797077576319377,0.6887385050455729,1.003706932067871,0.9962930679321289,0.6529947916666666,0.736083984375,0.486083984375,0.5464409722222222,0.8447265625,0.5384114583333334,56.72648882865906,20.46065330505371,0.8771701455116272,0.8128255009651184,0.695421040058136,0.8463541865348816,0.9300130009651184,0.4578993022441864,0.8927951455116272,0.756944477558136,0.7983940839767456,0.8994140625
37,0.9755578835805258,0.45312825838724774,0.658759872118632,1.005313515663147,0.9946864247322083,0.6538899739583334,0.7472127278645834,0.5020955403645834,0.5743272569444444,0.8508029513888888,0.5835503472222222,56.55107307434082,21.856767654418945,0.8963758945465088,0.772569477558136,0.705078125,0.8257378339767456,0.9096137285232544,0.5105251669883728,0.8943142294883728,0.770616352558136,0.7892795205116272,0.8913845419883728
38,0.9735116958618164,0.4305677016576131,0.6433844168980917,1.0069226026535034,0.9930773973464966,0.6570027669270834,0.75543212890625,0.5096435546875,0.5700954861111112,0.8563368055555556,0.5587022569444444,58.71238303184509,20.441365957260132,0.8798828125,0.775499165058136,0.7000868320465088,0.861328125,0.921983540058136,0.4861111044883728,0.8958333134651184,0.7887369990348816,0.7865668535232544,0.9074435830116272
39,0.9655853907267252,0.40114251772562665,0.6130543152491251,1.0087882280349731,0.9912118911743164,0.6594441731770834,0.773193359375,0.5249430338541666,0.5647786458333334,0.8832465277777778,0.5879991319444444,57.13931488990784,20.448527097702026,0.896592915058136,0.7222222089767456,0.7298176884651184,0.8634982705116272,0.933702290058136,0.5116102695465088,0.9137369990348816,0.8013237714767456,0.7493489384651184,0.8899739384651184
40,0.9618829886118571,0.3718869686126709,0.591266393661499,1.0109056234359741,0.9890944957733154,0.661376953125,0.7875773111979166,0.5461018880208334,0.5808376736111112,0.8850911458333334,0.6207682291666666,58.07898235321045,19.778693437576294,0.9154731035232544,0.7387152910232544,0.7497829794883728,0.8435329794883728,0.9182942509651184,0.5363498330116272,0.9093967080116272,0.818359375,0.736328125,0.8798828125
41,0.9547366301218668,0.3452877203623454,0.5645794073740641,1.012844443321228,0.9871556162834167,0.6639404296875,0.80126953125,0.559326171875,0.6014539930555556,0.9011501736111112,0.5975477430555556,55.80172252655029,20.18377423286438,0.9143880009651184,0.7170138955116272,0.7495659589767456,0.873155415058136,0.9396701455116272,0.5308159589767456,0.9026692509651184,0.8271484375,0.74609375,0.871202290058136
42,0.9530529975891113,0.31725706656773883,0.5473005374272665,1.0142170190811157,0.985783040523529,0.66510009765625,0.8118489583333334,0.5737101236979166,0.5670572916666666,0.9044053819444444,0.6073133680555556,56.7505099773407,19.79839539527893,0.9050564169883728,0.6880425214767456,0.7495659589767456,0.8768446445465088,0.9136284589767456,0.5169270634651184,0.9440104365348816,0.8323567509651184,0.761827290058136,0.8628472089767456
43,0.9482240676879883,0.28150562445322674,0.5195072491963705,1.0170236825942993,0.9829763174057007,0.6650797526041666,0.83270263671875,0.5888468424479166,0.5570746527777778,0.9318576388888888,0.6426866319444444,55.715806007385254,19.894203424453735,0.9011501669883728,0.6137152910232544,0.7724609375,0.9086371660232544,0.9326171875,0.6017795205116272,0.938585102558136,0.8210720419883728,0.7260199785232544,0.8631727695465088
44,0.9460980097452799,0.24936536947886148,0.497991402943929,1.0193614959716797,0.9806385040283203,0.6665852864583334,0.8468017578125,0.6078898111979166,0.5574001736111112,0.9377170138888888,0.6545138888888888,54.66736364364624,19.74803376197815,0.9125434160232544,0.6039496660232544,0.7703993320465088,0.9011501669883728,0.9378255009651184,0.6156684160232544,0.9310981035232544,0.8551432490348816,0.7067057490348816,0.8365885615348816
45,0.9377266565958658,0.21946295102437338,0.46559834480285645,1.0218685865402222,0.9781315326690674,0.6716105143229166,0.8644612630208334,0.6328531901041666,0.5785590277777778,0.9373914930555556,0.6653645833333334,56.940404415130615,20.391396522521973,0.9168837070465088,0.6011284589767456,0.7928602695465088,0.901475727558136,0.9165581464767456,0.623046875,0.9206814169883728,0.853515625,0.7253689169883728,0.8411458134651184
46,0.9345400333404541,0.18375539779663086,0.4417669375737508,1.0247408151626587,0.9752592444419861,0.6718546549479166,0.8876139322916666,0.6473185221354166,0.5671657986111112,0.9314236111111112,0.6283637152777778,54.5561842918396,21.004934787750244,0.9214409589767456,0.6539713740348816,0.7671440839767456,0.9080946445465088,0.939453125,0.5795356035232544,0.9388020634651184,0.8408203125,0.702256977558136,0.8548176884651184
47,0.9336264928181967,0.15255825718243918,0.4165669282277425,1.0274847745895386,0.972515344619751,0.6724446614583334,0.9013264973958334,0.6697591145833334,0.5144314236111112,0.9621310763888888,0.7357855902777778,54.48517560958862,20.945435523986816,0.9048393964767456,0.5094401240348816,0.819444477558136,0.9231770634651184,0.9602864384651184,0.7046440839767456,0.972764790058136,0.8768446445465088,0.6043837070465088,0.8518880009651184
48,0.9262866179148356,0.11889056364695232,0.38639990488688153,1.0301522016525269,0.9698479175567627,0.6743977864583334,0.9254964192708334,0.6922200520833334,0.5453559027777778,0.9572482638888888,0.74609375,55.45493125915527,19.747819662094116,0.9214409589767456,0.5339626669883728,0.846788227558136,0.9125434160232544,0.9425998330116272,0.7035590410232544,0.9497612714767456,0.8836805820465088,0.5930989384651184,0.8587239384651184
49,0.9276056289672852,0.09928301970163982,0.3630260229110718,1.0337011814117432,0.9662987589836121,0.6737263997395834,0.93328857421875,0.7178751627604166,0.5333116319444444,0.9622395833333334,0.7447916666666666,55.124638080596924,19.739585876464844,0.9177517294883728,0.5320095419883728,0.8461371660232544,0.8816189169883728,0.9497612714767456,0.689561665058136,0.9410807490348816,0.901475727558136,0.6162109375,0.8351779580116272
50,0.9174055258433024,0.07316321134567261,0.3257179657618205,1.0374581813812256,0.962541937828064,0.6761067708333334,0.9529622395833334,0.7439982096354166,0.5249565972222222,0.9764539930555556,0.7965494791666666,55.14291572570801,21.780256748199463,0.92578125,0.4391275942325592,0.8747829794883728,0.9296875,0.9578993320465088,0.7705078125,0.9627821445465088,0.9214409589767456,0.5598958134651184,0.8473307490348816

==> r_class-similarity-cifar10-KleeneDienes.csv <==
#['main.py', '--data-set=cifar10', '--batch-size=1024', '--lr=1e-4', '--epochs=50', '--constraint=ClassSimilarity(eps=24/255, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=3', '--delay=10', '--logic=KD']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1,Extra2,Extra3,Extra4,Extra5,Extra6,Extra7,Extra8,Extra9
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.09657118055555555,0.0,0.0,0.0,18.595717191696167,0.9943576455116272,0.9462890625,1.0,0.996202290058136,0.0,0.0,1.0,1.0,0.0016276041278615594,0.0023871527519077063
1,2.0569025675455728,0.4249538580576579,0.6563717921574911,1.0,1.0,0.2506103515625,0.19734700520833334,0.23321533203125,0.3118489583333333,0.2807074652777778,0.3292100694444444,51.32253336906433,18.714566230773926,0.6549479365348816,0.6685112714767456,0.5874565839767456,0.525499165058136,0.505859375,0.504991352558136,0.5081380009651184,0.7121310830116272,0.671983540058136,0.6614583134651184
2,1.7474255561828613,0.61319633324941,0.8152246475219727,1.0,1.0,0.3575846354166667,0.3389485677083333,0.32281494140625,0.3559027777777778,0.4484592013888889,0.4305555555555556,51.01595902442932,18.542014837265015,0.7467448115348816,0.4768880307674408,0.8299696445465088,0.6985676884651184,0.838975727558136,0.6903212070465088,0.6655815839767456,0.6864149570465088,0.7775607705116272,0.4488932192325592
3,1.5888161659240723,0.6025733947753906,0.8078077634175619,1.0,1.0,0.4168497721354167,0.4121907552083333,0.3899943033854167,0.3345269097222222,0.4663628472222222,0.3349609375,51.31769394874573,18.547085762023926,0.9153645634651184,0.4475911557674408,0.83984375,0.7243923544883728,0.9423828125,0.7058376669883728,0.5131293535232544,0.6181640625,0.9442274570465088,0.346245676279068
4,1.5032847722371419,0.5944768190383911,0.7650405565897623,1.0,1.0,0.4492390950520833,0.4423421223958333,0.47772216796875,0.3416883680555556,0.4973958333333333,0.3435329861111111,51.208118200302124,19.28972053527832,0.9575737714767456,0.482421875,0.9007161259651184,0.8142361044883728,0.9626736044883728,0.8056640625,0.456597238779068,0.4991319477558136,0.9662543535232544,0.2233072966337204
5,1.4465963045756023,0.5920818646748861,0.6796829700469971,1.0,1.0,0.4736531575520833,0.4601643880208333,0.5821736653645834,0.3203125,0.5202907986111112,0.3572048611111111,50.85863637924194,18.468703508377075,0.9573567509651184,0.46484375,0.9096137285232544,0.8363715410232544,0.9585503339767456,0.8154296875,0.4691840410232544,0.4922960102558136,0.9680989384651184,0.2178819477558136
6,1.40433136622111,0.5811834335327148,0.6375347773234049,1.0,1.0,0.4888509114583333,0.4795125325520833,0.5973917643229166,0.3458116319444444,0.5642361111111112,0.3680555555555556,50.659504413604736,18.677847623825073,0.9567057490348816,0.5776909589767456,0.9341362714767456,0.8824869990348816,0.9390190839767456,0.8641493320465088,0.4606119692325592,0.4388020932674408,0.9715712070465088,0.1786024272441864
7,1.362972895304362,0.5756893952687582,0.6355965534845988,1.0,1.0,0.5073445638020834,0.4891357421875,0.5727945963541666,0.3517795138888889,0.560546875,0.3479817708333333,53.12383770942688,18.89163088798523,0.9539930820465088,0.7507595419883728,0.9018012285232544,0.8269314169883728,0.9128689169883728,0.796875,0.4766710102558136,0.5364583134651184,0.9601779580116272,0.2770182192325592
8,1.3238521416982014,0.5668778419494629,0.6356308857599894,1.0,1.0,0.5207926432291666,0.5041097005208334,0.5599161783854166,0.3707682291666667,0.5831163194444444,0.3332248263888889,50.31157612800598,18.45072317123413,0.9534505009651184,0.6404079794883728,0.9099392294883728,0.8627387285232544,0.9156901240348816,0.8276909589767456,0.442925363779068,0.5963541865348816,0.960069477558136,0.2766927182674408
9,1.2981979846954346,0.5623542467753092,0.6574641068776449,1.0,1.0,0.5316975911458334,0.51068115234375,0.5190633138020834,0.3608940972222222,0.5378689236111112,0.2966579861111111,54.02956438064575,19.099132537841797,0.9490017294883728,0.8723958134651184,0.8845486044883728,0.8708767294883728,0.9099392294883728,0.8079426884651184,0.4488932192325592,0.5427517294883728,0.9651692509651184,0.3109809160232544
10,1.2661667664845784,0.5613107681274414,0.6509846846262614,1.0,1.0,0.5445760091145834,0.5123494466145834,0.5171915690104166,0.4047309027777778,0.5694444444444444,0.2931857638888889,52.1725492477417,19.307920694351196,0.94921875,0.8492838740348816,0.9314236044883728,0.9125434160232544,0.9077690839767456,0.9031032919883728,0.3809678852558136,0.6239149570465088,0.9596354365348816,0.2428385466337204
11,1.4215718905131023,0.400215744972229,0.5225546757380167,1.0026473999023438,0.9973525404930115,0.4957071940104167,0.7103068033854166,0.537841796875,0.2913411458333333,0.8529730902777778,0.5452473958333334,51.10648202896118,18.433014154434204,0.5992838740348816,0.759765625,0.8944227695465088,0.632921040058136,0.7830946445465088,0.6381293535232544,0.7097439169883728,0.619140625,0.70703125,0.7386067509651184
12,1.388841152191162,0.30617382129033405,0.23773070176442465,1.0073953866958618,0.9926046133041382,0.5097859700520834,0.79345703125,0.8468424479166666,0.2105034722222222,0.9153645833333334,0.5541449652777778,52.32243752479553,20.176183462142944,0.6431206464767456,0.7184244990348816,0.9312065839767456,0.6629774570465088,0.6864149570465088,0.6234809160232544,0.7595486044883728,0.5807291865348816,0.6761067509651184,0.784288227558136
13,1.3155237038930256,0.23917841911315918,0.1418958306312561,1.0126782655715942,0.9873216152191162,0.5298055013020834,0.8522542317708334,0.92864990234375,0.17903645833333334,0.9558376736111112,0.3830295138888889,52.514615535736084,18.95158863067627,0.6115451455116272,0.6408420205116272,0.9439018964767456,0.754991352558136,0.8205295205116272,0.7290581464767456,0.6877170205116272,0.510850727558136,0.7923176884651184,0.7201606035232544
14,1.2735113302866619,0.12681727608044943,0.09962905446688335,1.0176959037780762,0.9823040962219238,0.5430908203125,0.9397379557291666,0.9466959635416666,0.15516493055555555,0.9914279513888888,0.3228081597222222,54.958096742630005,18.960461616516113,0.647569477558136,0.6854383945465088,0.9065755009651184,0.7238498330116272,0.8509114384651184,0.7799479365348816,0.6002604365348816,0.5321180820465088,0.7771267294883728,0.6884765625
15,1.2501300970713298,0.032296975453694664,0.031925673286120095,1.022632360458374,0.977367639541626,0.5528361002604166,0.9935709635416666,0.9838053385416666,0.13932291666666666,0.9979383680555556,0.3248697916666667,52.453147411346436,18.456817388534546,0.6765407919883728,0.802734375,0.8832465410232544,0.66015625,0.7603081464767456,0.7553168535232544,0.5822482705116272,0.610460102558136,0.7086588740348816,0.7630208134651184
16,1.2171287536621094,0.02112734317779541,0.013752341270446777,1.0274112224578857,0.9725887179374695,0.5636393229166666,0.9960734049479166,0.9937947591145834,0.1365017361111111,0.9975043402777778,0.3141276041666667,51.00055956840515,19.41296648979187,0.736436665058136,0.7709418535232544,0.8856337070465088,0.653428852558136,0.771484375,0.795030415058136,0.5044487714767456,0.6692708134651184,0.7947048544883728,0.7573784589767456
17,1.1932199796040852,0.017902128398418427,0.01000624398390452,1.032028317451477,0.9679715037345886,0.5741373697916666,0.99627685546875,0.9955240885416666,0.13704427083333334,0.9978298611111112,0.2976345486111111,55.343425989151,18.427276849746704,0.685546875,0.7875434160232544,0.9009331464767456,0.6630859375,0.7956814169883728,0.7962239384651184,0.5766059160232544,0.6643880009651184,0.7464192509651184,0.7353515625
18,1.166923999786377,0.014978377769390741,0.007317917421460152,1.0368071794509888,0.9631927609443665,0.5797526041666666,0.99688720703125,0.9974365234375,0.14778645833333334,0.9952256944444444,0.2660590277777778,52.19479751586914,18.459152698516846,0.8021918535232544,0.798828125,0.8383246660232544,0.6567925214767456,0.7941623330116272,0.7655165195465088,0.4925130307674408,0.7073567509651184,0.8452690839767456,0.6909722089767456
19,1.1520844300587971,0.013163391500711441,0.00651184655725956,1.0411344766616821,0.9588656425476074,0.5879109700520834,0.9969278971354166,0.9974772135416666,0.1437717013888889,0.998046875,0.2613932291666667,50.991607904434204,18.540225744247437,0.7175564169883728,0.8039279580116272,0.9326171875,0.6497395634651184,0.7740885615348816,0.8743489384651184,0.5034722089767456,0.7111545205116272,0.7380642294883728,0.7638888955116272
20,1.1396777629852295,0.013234750678141912,0.006023835390806198,1.0456510782241821,0.9543489217758179,0.5915120442708334,0.9969075520833334,0.9979044596354166,0.14322916666666666,0.9954427083333334,0.2575954861111111,52.23303008079529,19.348174333572388,0.7619357705116272,0.791124165058136,0.9010416865348816,0.6841362714767456,0.787217915058136,0.8333333134651184,0.5237630009651184,0.7105034589767456,0.7992621660232544,0.6968315839767456
21,1.1249703566233318,0.011336494237184525,0.005645565688610077,1.0497679710388184,0.9502320885658264,0.5968424479166666,0.99676513671875,0.9980061848958334,0.1401909722222222,0.9981553819444444,0.2718098958333333,51.53184151649475,20.08960199356079,0.7941623330116272,0.8198784589767456,0.8743489384651184,0.639756977558136,0.7616102695465088,0.8111979365348816,0.517686665058136,0.7288411259651184,0.7981770634651184,0.7571614384651184
22,1.1153761545817058,0.010146283855040869,0.005191550279657046,1.0539631843566895,0.9460368752479553,0.6024169921875,0.9975179036458334,0.9983723958333334,0.1382378472222222,0.9977213541666666,0.2560763888888889,54.50304579734802,19.389480113983154,0.813585102558136,0.8439670205116272,0.9113498330116272,0.6490885615348816,0.7585720419883728,0.8538411259651184,0.4791666567325592,0.748046875,0.776475727558136,0.6965060830116272
23,1.1017765204111736,0.010150394092003504,0.0045586855461200075,1.0586962699890137,0.9413037896156311,0.6053670247395834,0.9971110026041666,0.99822998046875,0.1267361111111111,0.9985894097222222,0.2577039930555556,52.36509609222412,19.75312066078186,0.8089192509651184,0.8273654580116272,0.9188368320465088,0.642686665058136,0.7320963740348816,0.846788227558136,0.5367838740348816,0.7427300214767456,0.7434895634651184,0.7239583134651184
24,1.0969146887461345,0.010339540739854177,0.004306422856946786,1.0638790130615234,0.9361209869384766,0.6094156901041666,0.9973347981770834,0.9986165364583334,0.1439887152777778,0.9973958333333334,0.2591145833333333,51.481513261795044,18.5068199634552,0.785264790058136,0.8578559160232544,0.874131977558136,0.6535373330116272,0.7398003339767456,0.8049045205116272,0.546006977558136,0.7105034589767456,0.7906901240348816,0.751953125
25,1.0773507754007976,0.009087199966112772,0.0037615752468506494,1.068454384803772,0.9315457940101624,0.613525390625,0.9970296223958334,0.9986572265625,0.13096788194444445,0.9977213541666666,0.2574869791666667,52.945796489715576,20.017264127731323,0.7424045205116272,0.8644748330116272,0.9274088740348816,0.675889790058136,0.7102864384651184,0.8501518964767456,0.6099175214767456,0.7175564169883728,0.7337239384651184,0.7495659589767456
26,1.071274757385254,0.00751415453851223,0.004256096668541431,1.0730347633361816,0.9269652962684631,0.6180013020833334,0.99786376953125,0.9983927408854166,0.12879774305555555,0.9983723958333334,0.2515190972222222,52.06781554222107,18.5533504486084,0.7611762285232544,0.8513454794883728,0.9071180820465088,0.6578776240348816,0.726671040058136,0.8436415195465088,0.5617404580116272,0.7406684160232544,0.7395833134651184,0.7790798544883728
27,1.06529704729716,0.007379666591684024,0.003307944474120935,1.0779809951782227,0.9220188856124878,0.61761474609375,0.9977823893229166,0.9988199869791666,0.1443142361111111,0.9968532986111112,0.24229600694444445,51.67040801048279,19.70820927619934,0.7995876669883728,0.8679470419883728,0.8761935830116272,0.6692708134651184,0.7666015625,0.8101128339767456,0.5298393964767456,0.7505425214767456,0.805772602558136,0.7158203125
28,1.0601476828257244,0.007698745156327884,0.003398267552256584,1.0829116106033325,0.9170883893966675,0.6219889322916666,0.9969075520833334,0.9987996419270834,0.1384548611111111,0.9981553819444444,0.24544270833333334,53.52659010887146,19.631752014160156,0.828125,0.880967915058136,0.9008246660232544,0.6233723759651184,0.683702290058136,0.8480902910232544,0.5211588740348816,0.7942708134651184,0.7459852695465088,0.7689887285232544
29,1.0522642135620117,0.008587279046575228,0.003075668898721536,1.0868006944656372,0.913199245929718,0.6252644856770834,0.9965413411458334,0.99896240234375,0.14246961805555555,0.9968532986111112,0.24609375,51.90337085723877,18.946786403656006,0.8744574785232544,0.8583984375,0.9177517294883728,0.650499165058136,0.707139790058136,0.8675130009651184,0.4718967080116272,0.8104383945465088,0.7756076455116272,0.706163227558136
30,1.0380715529123943,0.007205645243326823,0.002771910900870959,1.0868068933486938,0.9131930470466614,0.63153076171875,0.9969685872395834,0.9990437825520834,0.1484375,0.9953342013888888,0.24055989583333334,51.63951325416565,19.72098660469055,0.8537326455116272,0.8913845419883728,0.9340277910232544,0.637803852558136,0.787217915058136,0.8935546875,0.4073350727558136,0.8235676884651184,0.8151041865348816,0.701171875
31,1.0271737575531006,0.007523604358235995,0.0029058894142508507,1.0866937637329102,0.9133061766624451,0.6353352864583334,0.9971110026041666,0.9989420572916666,0.14518229166666666,0.9963107638888888,0.23448350694444445,54.784135818481445,20.326428413391113,0.8358290195465088,0.8695746660232544,0.9167751669883728,0.675889790058136,0.7391493320465088,0.8668619990348816,0.4728732705116272,0.7994791865348816,0.7925347089767456,0.6872829794883728
32,1.02354097366333,0.006626463184754054,0.0028847617407639823,1.0865836143493652,0.9134164452552795,0.63555908203125,0.9973347981770834,0.9990234375,0.1372612847222222,0.9977213541666666,0.23177083333333334,50.89336609840393,18.505425453186035,0.8277994990348816,0.8816189169883728,0.9220920205116272,0.654405415058136,0.7664930820465088,0.8793402910232544,0.4610460102558136,0.7941623330116272,0.7777777910232544,0.718858540058136
33,1.0156420071919758,0.0064375512301921844,0.002410290762782097,1.0864652395248413,0.9135348200798035,0.6382039388020834,0.997314453125,0.9992472330729166,0.13661024305555555,0.9982638888888888,0.2338324652777778,51.70949101448059,19.14626145362854,0.8271484375,0.8939887285232544,0.9284939169883728,0.6794704794883728,0.7318793535232544,0.9010416865348816,0.4950086772441864,0.8083767294883728,0.7562934160232544,0.7138671875
34,1.0074490706125896,0.005562580501039823,0.002494153566658497,1.0864710807800293,0.9135290384292603,0.6413370768229166,0.9978230794270834,0.9991455078125,0.1382378472222222,0.9975043402777778,0.232421875,53.88554048538208,19.075587034225464,0.8323567509651184,0.8957248330116272,0.904296875,0.662217915058136,0.7756076455116272,0.8739149570465088,0.4686414897441864,0.8092448115348816,0.797960102558136,0.6829426884651184
35,1.0007769266764324,0.005585670471191406,0.002248636136452357,1.0865410566329956,0.9134588837623596,0.6437174479166666,0.99761962890625,0.9991048177083334,0.14778645833333334,0.9968532986111112,0.23817274305555555,52.549575090408325,19.681496381759644,0.8679470419883728,0.9129774570465088,0.9127604365348816,0.636827290058136,0.7768012285232544,0.8759765625,0.4325086772441864,0.8461371660232544,0.818359375,0.6646050214767456
36,0.9949983755747477,0.0051878951489925385,0.002219300872335831,1.0864548683166504,0.9135451912879944,0.6470743815104166,0.9977213541666666,0.9992268880208334,0.13758680555555555,0.9977213541666666,0.22526041666666666,52.977277755737305,18.568973302841187,0.8605685830116272,0.9093967080116272,0.9162326455116272,0.6844618320465088,0.7843967080116272,0.8959418535232544,0.4103732705116272,0.8436415195465088,0.8238932490348816,0.6525607705116272
37,0.9848478635152181,0.005145135956505935,0.001887217319260041,1.086493730545044,0.9135063886642456,0.6484375,0.9976399739583334,0.9993896484375,0.1330295138888889,0.9975043402777778,0.228515625,54.07925462722778,19.764250993728638,0.8422309160232544,0.9060329794883728,0.9237196445465088,0.6315104365348816,0.7952473759651184,0.9009331464767456,0.4354383647441864,0.8146701455116272,0.7980685830116272,0.7097439169883728
38,0.9820361137390137,0.005656585097312927,0.0019468138925731182,1.0865561962127686,0.9134438037872314,0.6498616536458334,0.9973347981770834,0.9991861979166666,0.14778645833333334,0.9959852430555556,0.22688802083333334,53.94285559654236,19.534911632537842,0.8491753339767456,0.909288227558136,0.9085286259651184,0.6662326455116272,0.7616102695465088,0.8734809160232544,0.445855051279068,0.8064236044883728,0.8005642294883728,0.6929253339767456
39,0.9749203523000082,0.004723285014430682,0.0020129826540748277,1.0864312648773193,0.9135687947273254,0.6523234049479166,0.99749755859375,0.9991861979166666,0.13682725694444445,0.9978298611111112,0.23177083333333334,51.699159383773804,19.47763967514038,0.8491753339767456,0.9212239384651184,0.9096137285232544,0.6239149570465088,0.7847222089767456,0.8656684160232544,0.4305555522441864,0.8395182490348816,0.7998046875,0.7272135615348816
40,0.9678489367167155,0.00490725909670194,0.0017840809499224026,1.086646556854248,0.9133535027503967,0.655517578125,0.9977010091145834,0.99951171875,0.13704427083333334,0.9970703125,0.2384982638888889,51.96012473106384,19.483696222305298,0.8921440839767456,0.9123263955116272,0.9193793535232544,0.6156684160232544,0.762803852558136,0.8849826455116272,0.3917100727558136,0.8605685830116272,0.8191189169883728,0.6980251669883728
41,0.9621210892995199,0.004435525896648566,0.0016670157201588154,1.0866775512695312,0.9133223295211792,0.6579386393229166,0.9977823893229166,0.9993896484375,0.1300998263888889,0.9968532986111112,0.224609375,52.48413920402527,18.50375008583069,0.8971354365348816,0.916015625,0.9176432490348816,0.648546040058136,0.7651909589767456,0.8840060830116272,0.3874782919883728,0.8753255009651184,0.8078342080116272,0.66796875
42,0.9576338132222494,0.005061899001399676,0.0017178586373726528,1.086545705795288,0.9134543538093567,0.6588541666666666,0.9968668619791666,0.9994913736979166,0.13389756944444445,0.9970703125,0.2368706597222222,51.347700357437134,19.268128633499146,0.8720703125,0.8939887285232544,0.9067925214767456,0.6462673544883728,0.7269965410232544,0.8509114384651184,0.474609375,0.8318142294883728,0.7874348759651184,0.7154948115348816
43,0.9523391723632812,0.004563612552980582,0.001679492648690939,1.0865010023117065,0.9134989380836487,0.6609090169270834,0.997314453125,0.9994303385416666,0.12858072916666666,0.9979383680555556,0.22623697916666666,52.6568329334259,18.956804275512695,0.810546875,0.8810763955116272,0.9181857705116272,0.6520182490348816,0.7633463740348816,0.8734809160232544,0.5070529580116272,0.7825520634651184,0.7655165195465088,0.7459852695465088
44,0.9478198687235514,0.004347663062314193,0.0015156402563055356,1.0866464376449585,0.913353681564331,0.663818359375,0.9975179036458334,0.9994913736979166,0.13509114583333334,0.9977213541666666,0.2231987847222222,52.338722705841064,19.517664432525635,0.8787977695465088,0.894639790058136,0.8977864384651184,0.6548393964767456,0.7876518964767456,0.850694477558136,0.4139539897441864,0.8709852695465088,0.822265625,0.6630859375
45,0.9381051063537598,0.004303752755125363,0.0015911543741822243,1.086608648300171,0.9133915305137634,0.6667073567708334,0.99737548828125,0.9995524088541666,0.1330295138888889,0.9970703125,0.23231336805555555,51.574542760849,18.602736473083496,0.8657768964767456,0.8841145634651184,0.9220920205116272,0.69140625,0.7518446445465088,0.8899739384651184,0.4434678852558136,0.8568793535232544,0.7934027910232544,0.658203125
46,0.9369548161824545,0.004380246934791406,0.0016806892429788907,1.0867353677749634,0.9132646322250366,0.66796875,0.9973347981770834,0.99951171875,0.13932291666666666,0.9938151041666666,0.21788194444444445,53.05675768852234,19.247045755386353,0.8916015625,0.9236111044883728,0.9060329794883728,0.6687282919883728,0.7697482705116272,0.8736979365348816,0.4242621660232544,0.8463541865348816,0.825303852558136,0.6593967080116272
47,0.931851307551066,0.0038681297252575555,0.0016525223230322201,1.0865941047668457,0.9134058356285095,0.6685994466145834,0.9972127278645834,0.9993082682291666,0.1303168402777778,0.9986979166666666,0.22233072916666666,52.231765031814575,19.973856210708618,0.8019748330116272,0.9256727695465088,0.8773871660232544,0.5968967080116272,0.7603081464767456,0.829210102558136,0.529405415058136,0.7821180820465088,0.786241352558136,0.7961154580116272
48,0.924739678700765,0.003973257417480151,0.0014418498612940311,1.0866137742996216,0.9133861660957336,0.6736043294270834,0.99713134765625,0.99920654296875,0.1296657986111111,0.9982638888888888,0.22591145833333334,54.541988134384155,19.016409158706665,0.8505859375,0.901475727558136,0.9026692509651184,0.628038227558136,0.6991102695465088,0.8634982705116272,0.501953125,0.8125,0.7477213740348816,0.7557508945465088
49,0.9270250797271729,0.004694980879624684,0.0016090874560177326,1.086703896522522,0.913296103477478,0.6713053385416666,0.9969278971354166,0.9992879231770834,0.13151041666666666,0.9982638888888888,0.2183159722222222,51.08210110664368,18.482362508773804,0.8919270634651184,0.8922526240348816,0.9333767294883728,0.6389973759651184,0.8002387285232544,0.9061415195465088,0.3641493022441864,0.8834635615348816,0.8177083134651184,0.6605902910232544
50,0.9176487922668457,0.004031842884918054,0.0012879329733550549,1.0866703987121582,0.9133296012878418,0.67474365234375,0.9975789388020834,0.9995930989583334,0.12445746527777778,0.9983723958333334,0.22526041666666666,51.47604703903198,19.175400733947754,0.8600260615348816,0.889756977558136,0.9352213740348816,0.6305338740348816,0.6997612714767456,0.9008246660232544,0.4775390625,0.8508029580116272,0.7476128339767456,0.7267795205116272

==> r_class-similarity-cifar10-Lukasiewicz.csv <==
#['main.py', '--data-set=cifar10', '--batch-size=1024', '--lr=1e-4', '--epochs=50', '--constraint=ClassSimilarity(eps=24/255, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=3', '--delay=10', '--logic=LK']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1,Extra2,Extra3,Extra4,Extra5,Extra6,Extra7,Extra8,Extra9
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.09657118055555555,0.0,0.0,0.0,18.408349990844727,0.963975727558136,0.9994574785232544,0.9998915195465088,0.99609375,0.0,0.0,0.9996744990348816,1.0,0.4638671875,0.0
1,2.0569025675455728,0.6191049814224243,0.8666667143503824,1.0,1.0,0.2506103515625,0.19734700520833334,0.11177571614583333,0.3247612847222222,0.2819010416666667,0.1638454861111111,49.780693769454956,18.65983247756958,0.6567925214767456,0.7710503339767456,0.4805772602558136,0.5549045205116272,0.5228949785232544,0.4633246660232544,0.5531684160232544,0.4977213442325592,0.677734375,0.6974826455116272
2,1.7474255561828613,0.7670631408691406,0.9366175333658854,1.0,1.0,0.3575846354166667,0.3389485677083333,0.21028645833333334,0.3897569444444444,0.4633246527777778,0.1870659722222222,51.583773374557495,18.681386470794678,0.6707899570465088,0.7049696445465088,0.6984592080116272,0.6888020634651184,0.6327040195465088,0.671983540058136,0.602647602558136,0.5116102695465088,0.7391493320465088,0.5921223759651184
3,1.5888161659240723,0.7368762493133545,0.9395531813303629,1.0,1.0,0.4168497721354167,0.4121907552083333,0.22920735677083334,0.3907335069444444,0.4833984375,0.1703559027777778,52.430686712265015,19.103611707687378,0.7699652910232544,0.7690972089767456,0.6286892294883728,0.6889106035232544,0.6605902910232544,0.6279296875,0.5628255009651184,0.5314670205116272,0.885850727558136,0.6391059160232544
4,1.5032847722371419,0.711543083190918,0.9362783432006836,1.0,1.0,0.4492390950520833,0.4423421223958333,0.22635904947916666,0.4203559027777778,0.5281032986111112,0.16569010416666666,52.02061581611633,18.72027564048767,0.8465712070465088,0.7698567509651184,0.7069227695465088,0.6839192509651184,0.6470268964767456,0.7004123330116272,0.4562717080116272,0.5885416865348816,0.8981119990348816,0.5877821445465088
5,1.4465963045756023,0.7002965609232584,0.9251008828481039,1.0,1.0,0.4736531575520833,0.4601643880208333,0.22410074869791666,0.4055989583333333,0.5342881944444444,0.1521267361111111,51.52060508728027,18.6738862991333,0.8251953125,0.779405415058136,0.7634548544883728,0.7118055820465088,0.7087673544883728,0.7156032919883728,0.4371744692325592,0.6478949785232544,0.9000651240348816,0.6232638955116272
6,1.40433136622111,0.6835672855377197,0.9178534348805746,1.0,1.0,0.4888509114583333,0.4795125325520833,0.22615559895833334,0.4255642361111111,0.5746527777777778,0.1589626736111111,51.45994687080383,19.89321994781494,0.8503689169883728,0.7684462070465088,0.8317057490348816,0.7093098759651184,0.6676432490348816,0.7615017294883728,0.403862863779068,0.650499165058136,0.9134114384651184,0.5961371660232544
7,1.362972895304362,0.6751739184061686,0.913258949915568,1.0,1.0,0.5073445638020834,0.4891357421875,0.2274169921875,0.4326171875,0.5812717013888888,0.15364583333333334,50.567471981048584,18.918198347091675,0.8570963740348816,0.7938368320465088,0.7594401240348816,0.6932508945465088,0.6864149570465088,0.751953125,0.4431423544883728,0.689561665058136,0.8923611044883728,0.5985243320465088
8,1.3238521416982014,0.6570263703664144,0.9094646771748861,1.0,1.0,0.5207926432291666,0.5041097005208334,0.22556559244791666,0.4368489583333333,0.5842013888888888,0.1467013888888889,53.43731379508972,18.698734045028687,0.8523220419883728,0.7768012285232544,0.7939453125,0.716796875,0.7318793535232544,0.7631293535232544,0.373046875,0.7365451455116272,0.8937717080116272,0.6226128339767456
9,1.2981979846954346,0.6525230407714844,0.9086971282958984,1.0,1.0,0.5316975911458334,0.51068115234375,0.22713216145833334,0.4282769097222222,0.5571831597222222,0.1496310763888889,51.350549936294556,19.522106170654297,0.8366970419883728,0.852647602558136,0.74609375,0.7019314169883728,0.6830512285232544,0.7326388955116272,0.4376085102558136,0.7006293535232544,0.9150390625,0.6525607705116272
10,1.2661667664845784,0.6472181081771851,0.9046738942464193,1.0,1.0,0.5445760091145834,0.5123494466145834,0.23160807291666666,0.4736328125,0.5558810763888888,0.13216145833333334,52.73005390167236,19.476881980895996,0.84765625,0.8436415195465088,0.8306206464767456,0.7528212070465088,0.7086588740348816,0.8142361044883728,0.32421875,0.7680121660232544,0.9127604365348816,0.6400824785232544
11,1.551226298014323,0.27453980843226117,0.4692930380503337,1.003387212753296,0.9966129064559937,0.4527587890625,0.7680257161458334,0.5777587890625,0.2672526041666667,0.9161241319444444,0.5896267361111112,52.486472368240356,18.36154007911682,0.550889790058136,0.7052951455116272,0.9324001669883728,0.6638454794883728,0.6940104365348816,0.6555989384651184,0.76953125,0.5329861044883728,0.514756977558136,0.8056640625
12,1.4946034749348958,0.0938287079334259,0.12060489257176717,1.0073139667510986,0.9926859736442566,0.46417236328125,0.8810221354166666,0.80560302734375,0.2604166666666667,0.9658203125,0.7014973958333334,51.95152020454407,18.35706901550293,0.579210102558136,0.740342915058136,0.9506293535232544,0.7116970419883728,0.7160373330116272,0.6711154580116272,0.7727864384651184,0.6640625,0.445855051279068,0.8383246660232544
13,1.3916163444519043,0.049377436439196266,0.07491169373194377,1.0119003057479858,0.9880997538566589,0.5018717447916666,0.9412434895833334,0.88134765625,0.228515625,0.9819878472222222,0.74609375,50.94190311431885,19.02490735054016,0.6434462070465088,0.7611762285232544,0.9508463740348816,0.7756076455116272,0.7661675214767456,0.7201606035232544,0.8065321445465088,0.7086588740348816,0.4000650942325592,0.853515625
14,1.334181308746338,0.018255698184172314,0.051067536075909935,1.0168678760528564,0.9831321239471436,0.5205891927083334,0.9768269856770834,0.92730712890625,0.19401041666666666,0.9911024305555556,0.8041449652777778,51.8434944152832,18.599613666534424,0.6828342080116272,0.8134765625,0.9533420205116272,0.7995876669883728,0.8120659589767456,0.796983540058136,0.876085102558136,0.7649739384651184,0.3036024272441864,0.8707682490348816
15,1.2959415912628174,0.005469748129447301,0.03323035438855489,1.022066593170166,0.9779331684112549,0.5371297200520834,0.9901936848958334,0.9521484375,0.19618055555555555,0.9892578125,0.8385416666666666,52.50310730934143,18.257176637649536,0.7785373330116272,0.8358290195465088,0.9537760615348816,0.8368055820465088,0.8498263955116272,0.8192274570465088,0.908203125,0.794921875,0.2731119692325592,0.8761935830116272
16,1.2657746473948162,0.0009324570807317892,0.025721751153469086,1.02662992477417,0.9733699560165405,0.5479736328125,0.998046875,0.9651692708333334,0.1796875,0.9957682291666666,0.8657769097222222,51.28845238685608,19.146058797836304,0.7924262285232544,0.8617621660232544,0.966796875,0.8694661259651184,0.8854166865348816,0.8655598759651184,0.9054904580116272,0.8557942509651184,0.2143012136220932,0.9072265625
17,1.2439799308776855,0.0003186196748477717,0.016103165845076244,1.031519889831543,0.9684802293777466,0.5558878580729166,0.9991048177083334,0.9780680338541666,0.2048611111111111,0.9972873263888888,0.8641493055555556,50.944146156311035,19.667726039886475,0.7786458134651184,0.8478732705116272,0.956163227558136,0.8549262285232544,0.9026692509651184,0.8696831464767456,0.9339192509651184,0.8793402910232544,0.1929253488779068,0.9057074785232544
18,1.215842882792155,0.0001497264893259853,0.013170174012581507,1.0372657775878906,0.9627342820167542,0.5644124348958334,0.9996744791666666,0.9827880859375,0.19368489583333334,0.9990234375,0.8977864583333334,53.4536612033844,19.801492929458618,0.8062065839767456,0.904296875,0.958116352558136,0.8713107705116272,0.935546875,0.8899739384651184,0.9504123330116272,0.9185112714767456,0.134765625,0.9409722089767456
19,1.1903785864512126,3.399463700285802e-05,0.010080691426992416,1.0416184663772583,0.9583815336227417,0.57464599609375,0.9999186197916666,0.987548828125,0.17513020833333334,0.9994574652777778,0.9629991319444444,53.314504861831665,19.203219652175903,0.8728298544883728,0.9084201455116272,0.990342915058136,0.9580078125,0.9784071445465088,0.9666883945465088,0.9838324785232544,0.9703776240348816,0.0582682304084301,0.9521484375
20,1.1723670959472656,2.455236972309649e-05,0.008144221579035124,1.046223521232605,0.9537765383720398,0.5804646809895834,0.9999796549479166,0.9903767903645834,0.1784939236111111,0.9995659722222222,0.9514973958333334,50.34476351737976,18.781062126159668,0.8850911259651184,0.9067925214767456,0.9898003339767456,0.95703125,0.9771050214767456,0.9611545205116272,0.9870876669883728,0.9587673544883728,0.0620659738779068,0.9568142294883728
21,1.1563363869984944,3.7464415072463453e-06,0.006905669346451759,1.0508973598480225,0.9491025805473328,0.5857137044270834,0.9999593098958334,0.9922281901041666,0.1806640625,0.9994574652777778,0.9520399305555556,50.358078718185425,19.686494827270508,0.8709852695465088,0.9459635615348816,0.9848090410232544,0.9448784589767456,0.9752604365348816,0.9546440839767456,0.9811198115348816,0.9657118320465088,0.0563151054084301,0.9701606035232544
22,1.1422409216562908,3.3975932941151163e-06,0.006790495167175929,1.0554875135421753,0.9445123672485352,0.5914713541666666,1.0,0.9928181966145834,0.17252604166666666,0.9995659722222222,0.9691840277777778,53.84446740150452,18.87711215019226,0.9252387285232544,0.9456380009651184,0.9938151240348816,0.9616970419883728,0.9898003339767456,0.9686415195465088,0.988389790058136,0.9828559160232544,0.0370008684694767,0.9654948115348816
23,1.1265901724497478,2.375522550816337e-06,0.004974649598201116,1.060343623161316,0.9396563768386841,0.5959065755208334,0.9999796549479166,0.9948933919270834,0.16731770833333334,0.9996744791666666,0.9754774305555556,53.6938636302948,19.329859733581543,0.9517143964767456,0.9572482705116272,0.9938151240348816,0.9683159589767456,0.9921875,0.9733073115348816,0.9909939169883728,0.9866536259651184,0.0291883684694767,0.9767795205116272
24,1.1192885239919026,8.050337783060968e-07,0.004603744484484196,1.0657099485397339,0.9342900514602661,0.60101318359375,0.9999796549479166,0.9952596028645834,0.17784288194444445,0.9997829861111112,0.9695095486111112,51.09113597869873,18.620145797729492,0.9135199785232544,0.9673393964767456,0.9904513955116272,0.9694010615348816,0.989366352558136,0.973741352558136,0.9939236044883728,0.9800347089767456,0.03070746548473835,0.9742838740348816
25,1.0959344704945881,4.120374796912074e-08,0.004057505168020725,1.0704189538955688,0.929580807685852,0.6079915364583334,1.0,0.9958089192708334,0.1687282986111111,1.0,0.9823133680555556,51.92277407646179,19.73997735977173,0.9499782919883728,0.9715712070465088,0.9959852695465088,0.9857856035232544,0.9958767294883728,0.986328125,0.9957682490348816,0.989366352558136,0.01985677145421505,0.9820963740348816
26,1.0906483332316081,1.3311558480684955e-06,0.0038754517833391824,1.075339674949646,0.9246602058410645,0.6116739908854166,1.0,0.99615478515625,0.17100694444444445,1.0,0.9884982638888888,52.93426775932312,18.235018968582153,0.95703125,0.9733073115348816,0.9972873330116272,0.9887152910232544,0.9964192509651184,0.990234375,0.9973958134651184,0.9950087070465088,0.01312934048473835,0.9845920205116272
27,1.0831549167633057,2.850356395356357e-07,0.003404853865504265,1.0805875062942505,0.9194124341011047,0.6117960611979166,1.0,0.9967447916666666,0.1818576388888889,1.0,0.9638671875,51.29078221321106,19.31250786781311,0.9309895634651184,0.9749348759651184,0.9878472089767456,0.9594184160232544,0.9904513955116272,0.9652777910232544,0.9895833134651184,0.9836154580116272,0.02983940951526165,0.9812282919883728
28,1.077747106552124,7.25631252862513e-08,0.003380743476251761,1.0858030319213867,0.914196789264679,0.6142171223958334,1.0,0.9968058268229166,0.1775173611111111,0.9997829861111112,0.9720052083333334,52.72053146362305,18.85643768310547,0.9331597089767456,0.9700520634651184,0.9934895634651184,0.969835102558136,0.9905598759651184,0.9769965410232544,0.9917534589767456,0.9878472089767456,0.02571614645421505,0.9827473759651184
29,1.0659960110982258,5.073258459257582e-07,0.003258698619902134,1.0872212648391724,0.9127786755561829,0.62078857421875,1.0,0.9967041015625,0.1799045138888889,0.9997829861111112,0.9721137152777778,51.89175510406494,19.144333124160767,0.9486762285232544,0.9700520634651184,0.9934895634651184,0.9781901240348816,0.9931640625,0.983506977558136,0.9915364384651184,0.987413227558136,0.02484809048473835,0.9771050214767456
30,1.055198113123576,1.098984891238312e-07,0.0027988512689868608,1.087092399597168,0.912907600402832,0.6231689453125,1.0,0.9972737630208334,0.18739149305555555,0.9997829861111112,0.9663628472222222,50.54550361633301,19.76718020439148,0.9479166865348816,0.970703125,0.9947916865348816,0.9691840410232544,0.9927300214767456,0.9775390625,0.9879557490348816,0.9848090410232544,0.0326605923473835,0.9764540195465088
31,1.0392938454945881,4.614169786994656e-08,0.002873299022515615,1.0869413614273071,0.9130585193634033,0.62969970703125,1.0,0.9977823893229166,0.1801215277777778,1.0,0.9773220486111112,51.91251826286316,19.141701459884644,0.9504123330116272,0.974609375,0.996202290058136,0.9852430820465088,0.995225727558136,0.9848090410232544,0.9943576455116272,0.990234375,0.0196397565305233,0.9830729365348816
32,1.0350045363108318,5.0980209683378535e-09,0.0024037879581252732,1.0867946147918701,0.9132053256034851,0.631103515625,1.0,0.9979451497395834,0.173828125,1.0,0.9815538194444444,51.775569677352905,18.93038845062256,0.9580078125,0.9849175214767456,0.9957682490348816,0.9876301884651184,0.9959852695465088,0.9895833134651184,0.9958767294883728,0.9905598759651184,0.0135633684694767,0.988389790058136
33,1.027584473292033,2.3085885914042592e-07,0.0020811824748913446,1.0866345167160034,0.9133654236793518,0.6343180338541666,1.0,0.99859619140625,0.17317708333333334,0.9998914930555556,0.9815538194444444,51.63016986846924,18.215914487838745,0.9592013955116272,0.9814453125,0.9959852695465088,0.9879557490348816,0.9963107705116272,0.9908854365348816,0.9947916865348816,0.9920790195465088,0.014756944961845875,0.9875217080116272
34,1.0191617806752522,7.445729958514373e-09,0.002145948043713967,1.0866719484329224,0.9133279323577881,0.6370646158854166,1.0,0.9982096354166666,0.18077256944444445,0.9997829861111112,0.970703125,50.4899959564209,18.35469627380371,0.962890625,0.9729817509651184,0.9934895634651184,0.9793837070465088,0.9945746660232544,0.9833984375,0.9889323115348816,0.9894748330116272,0.02886284701526165,0.980577290058136
35,1.0111952622731526,5.3575301232437295e-09,0.002185849162439505,1.0866765975952148,0.9133234620094299,0.6402994791666666,1.0,0.998291015625,0.19010416666666666,0.9996744791666666,0.9346788194444444,51.587106227874756,18.293614149093628,0.931749165058136,0.9702690839767456,0.9853515625,0.9418402910232544,0.9857856035232544,0.9632161259651184,0.9696180820465088,0.9813368320465088,0.0520833320915699,0.9697265625
36,1.0043022632598877,1.38252895946304e-07,0.0023805854531625905,1.0865752696990967,0.9134249091148376,0.64276123046875,1.0,0.9979654947916666,0.17588975694444445,0.9998914930555556,0.970703125,51.443642139434814,19.750300407409668,0.9636501669883728,0.9830729365348816,0.9943576455116272,0.9826388955116272,0.9929470419883728,0.9858940839767456,0.9884982705116272,0.9901258945465088,0.02560763992369175,0.982421875
37,0.9936109383900961,8.14155403835078e-08,0.0018745708900193374,1.0867270231246948,0.9132729768753052,0.6459147135416666,1.0,0.99871826171875,0.1730685763888889,0.9998914930555556,0.9836154513888888,52.361416816711426,18.517063856124878,0.9763454794883728,0.9862196445465088,0.9969618320465088,0.9888237714767456,0.9979383945465088,0.9920790195465088,0.9945746660232544,0.9939236044883728,0.01215277798473835,0.990342915058136
38,0.9897075494130453,1.6831715280810993e-09,0.0019017305846015613,1.0866867303848267,0.9133133292198181,0.6483561197916666,1.0,0.9983927408854166,0.1865234375,0.9996744791666666,0.9717881944444444,50.51638174057007,18.23123574256897,0.9595268964767456,0.9842665195465088,0.9920790195465088,0.9822048544883728,0.994140625,0.9868706464767456,0.9895833134651184,0.990234375,0.0196397565305233,0.9870876669883728
39,0.984159787495931,5.258092035849889e-09,0.0017238928315540154,1.0866516828536987,0.9133483171463013,0.6494954427083334,1.0,0.9990030924479166,0.1831597222222222,0.9998914930555556,0.9755859375,52.89900779724121,18.259243726730347,0.9661458134651184,0.9847005009651184,0.993272602558136,0.9831814169883728,0.9950087070465088,0.9867621660232544,0.991319477558136,0.9904513955116272,0.01953125,0.9880642294883728
40,0.9773884614308676,4.462587336699168e-10,0.0017701797187328339,1.0867677927017212,0.913232147693634,0.6519368489583334,1.0,0.9984944661458334,0.1767578125,0.9998914930555556,0.9774305555555556,51.502179861068726,19.47957491874695,0.9745008945465088,0.9886067509651184,0.9963107705116272,0.9827473759651184,0.995225727558136,0.9887152910232544,0.9925130009651184,0.992296040058136,0.014973958022892475,0.989366352558136
41,0.9709248542785645,1.1908317295213541e-08,0.0018336703069508076,1.0867525339126587,0.9132475256919861,0.6553548177083334,1.0,0.9986775716145834,0.1826171875,0.9998914930555556,0.9737413194444444,53.01142382621765,18.24095606803894,0.9762369990348816,0.9828559160232544,0.9938151240348816,0.9811198115348816,0.9951171875,0.9842665195465088,0.9886067509651184,0.9926215410232544,0.0194227434694767,0.9894748330116272
42,0.9637303352355957,1.3729732017964125e-08,0.0017845376084248226,1.0866966247558594,0.9133033752441406,0.65716552734375,1.0,0.9985555013020834,0.181640625,0.9997829861111112,0.9763454861111112,51.638967752456665,19.666341066360474,0.9713541865348816,0.9840494990348816,0.9943576455116272,0.9867621660232544,0.9935981035232544,0.9860026240348816,0.9943576455116272,0.9915364384651184,0.01790364645421505,0.988389790058136
43,0.9610560735066732,1.075629067296783e-08,0.0014994083903729916,1.0868273973464966,0.9131725430488586,0.6585286458333334,1.0,0.9987386067708334,0.18587239583333334,0.9998914930555556,0.984375,53.686827182769775,19.344632387161255,0.9763454794883728,0.982530415058136,0.9970703125,0.9908854365348816,0.997178852558136,0.9907768964767456,0.9956597089767456,0.9924045205116272,0.013671875,0.9930555820465088
44,0.9544433752695719,7.377821020781994e-09,0.0013863531251748402,1.086613655090332,0.9133865237236023,0.6618855794270834,1.0,0.99859619140625,0.1898871527777778,0.9998914930555556,0.9740668402777778,50.371986627578735,18.521642923355103,0.9740668535232544,0.978624165058136,0.9946831464767456,0.9873046875,0.9965277910232544,0.9878472089767456,0.989366352558136,0.9916449785232544,0.0234375,0.982530415058136
45,0.9446971416473389,1.2026187808563313e-07,0.0013930120815833409,1.0868890285491943,0.9131110310554504,0.6652425130208334,1.0,0.9990437825520834,0.1950954861111111,1.0,0.9729817708333334,51.958402156829834,20.078993320465088,0.977647602558136,0.976671040058136,0.9957682490348816,0.9873046875,0.9959852695465088,0.9896918535232544,0.9870876669883728,0.992296040058136,0.0233289934694767,0.9830729365348816
46,0.9424665768941244,4.55960010488828e-10,0.0015108225246270497,1.0866836309432983,0.9133164286613464,0.6652018229166666,1.0,0.9986979166666666,0.18663194444444445,0.9996744791666666,0.970703125,50.51750445365906,19.068849325180054,0.9787326455116272,0.9780815839767456,0.9947916865348816,0.9823133945465088,0.9951171875,0.9838324785232544,0.98828125,0.9895833134651184,0.02560763992369175,0.9887152910232544
47,0.9384868144989014,2.4932281424601874e-09,0.0016458509489893913,1.0867247581481934,0.9132751226425171,0.66650390625,1.0,0.9986979166666666,0.17903645833333334,0.9997829861111112,0.9852430555555556,53.42102122306824,18.780322313308716,0.9765625,0.992296040058136,0.9953342080116272,0.9925130009651184,0.9985893964767456,0.9928385615348816,0.9969618320465088,0.9939236044883728,0.01128472201526165,0.9931640625
48,0.930491050084432,1.92570344855388e-09,0.0014418500165144603,1.0868446826934814,0.9131551384925842,0.669677734375,1.0,0.9988606770833334,0.1763237847222222,0.9998914930555556,0.9838324652777778,51.46568274497986,18.414720058441162,0.986436665058136,0.9894748330116272,0.9964192509651184,0.9911024570465088,0.9968532919883728,0.9921875,0.994140625,0.9946831464767456,0.0125868059694767,0.9937065839767456
49,0.9317746957143148,6.1409082263708115e-09,0.0017242139826218288,1.0866923332214355,0.9133076667785645,0.6689046223958334,1.0,0.9987386067708334,0.1824001736111111,1.0,0.9792751736111112,50.587382793426514,18.499903678894043,0.983506977558136,0.9809027910232544,0.9977213740348816,0.984483540058136,0.9979383945465088,0.9892578125,0.9890407919883728,0.9951171875,0.01703559048473835,0.9916449785232544
50,0.9232014815012614,2.2482709027826786e-09,0.0014158768268922965,1.0868310928344727,0.9131689071655273,0.6730753580729166,1.0,0.9989420572916666,0.17491319444444445,1.0,0.9864366319444444,51.230440855026245,18.244808197021484,0.9867621660232544,0.9868706464767456,0.9972873330116272,0.9937065839767456,0.9972873330116272,0.9951171875,0.9955512285232544,0.9956597089767456,0.0106336809694767,0.9920790195465088

==> r_class-similarity-cifar10-Reichenbach.csv <==
#['main.py', '--data-set=cifar10', '--batch-size=1024', '--lr=1e-4', '--epochs=50', '--constraint=ClassSimilarity(eps=24/255, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=3', '--delay=10', '--logic=RC']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1,Extra2,Extra3,Extra4,Extra5,Extra6,Extra7,Extra8,Extra9
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.09657118055555555,0.0,0.0,0.0,18.385721683502197,0.9998915195465088,0.9963107705116272,1.0,0.9946831464767456,0.0,0.0,1.0,1.0,0.5922309160232544,0.0
1,2.0569025675455728,0.6286025047302246,0.8370474179585775,1.0,1.0,0.2506103515625,0.19734700520833334,0.1470947265625,0.3037109375,0.2837456597222222,0.11968315972222222,49.15527677536011,18.35468626022339,0.6843532919883728,0.7195095419883728,0.6980251669883728,0.5826823115348816,0.5696614384651184,0.7153862714767456,0.4405381977558136,0.5726996660232544,0.7228732705116272,0.573350727558136
2,1.7474255561828613,0.7882212003072103,0.942484458287557,1.0,1.0,0.3575846354166667,0.3389485677083333,0.178466796875,0.3619791666666667,0.4679904513888889,0.07139756944444445,52.19009971618652,19.952236652374268,0.7527126669883728,0.7261284589767456,0.8143446445465088,0.6789279580116272,0.6820746660232544,0.7948133945465088,0.3445095419883728,0.653428852558136,0.814561665058136,0.4483506977558136
3,1.5888161659240723,0.7621428171793619,0.9481615225474039,1.0,1.0,0.4168497721354167,0.4121907552083333,0.15625,0.3564453125,0.4901258680555556,0.030056423611111112,51.86723589897156,17.975123405456543,0.8714192509651184,0.8626301884651184,0.6525607705116272,0.6708984375,0.766710102558136,0.6483290195465088,0.3037109375,0.5558810830116272,0.9614800214767456,0.5249565839767456
4,1.5032847722371419,0.7405236562093099,0.936748743057251,1.0,1.0,0.4492390950520833,0.4423421223958333,0.20517985026041666,0.3757595486111111,0.5251736111111112,0.04296875,50.23565649986267,17.90229034423828,0.9304470419883728,0.855577290058136,0.751953125,0.7439236044883728,0.8187934160232544,0.7566189169883728,0.2493489533662796,0.5093315839767456,0.9724392294883728,0.3835720419883728
5,1.4465963045756023,0.7290914058685303,0.904542605082194,1.0,1.0,0.4736531575520833,0.4601643880208333,0.3115030924479167,0.3551432291666667,0.5413411458333334,0.06922743055555555,49.68499541282654,19.655235767364502,0.8960503339767456,0.8123915195465088,0.7073567509651184,0.8433159589767456,0.8454861044883728,0.7072482705116272,0.3643663227558136,0.4820963442325592,0.9736328125,0.4014756977558136
6,1.40433136622111,0.7125105857849121,0.8732965787251791,1.0,1.0,0.4888509114583333,0.4795125325520833,0.37628173828125,0.3716362847222222,0.5802951388888888,0.09516059027777778,51.33308935165405,18.00853729248047,0.8935546875,0.8299696445465088,0.817491352558136,0.835069477558136,0.8678385615348816,0.8181423544883728,0.3070746660232544,0.4304470419883728,0.9760199785232544,0.2942708432674408
7,1.362972895304362,0.7038605213165283,0.862058957417806,1.0,1.0,0.5073445638020834,0.4891357421875,0.3984781901041667,0.3784722222222222,0.5786675347222222,0.0861545138888889,51.82292056083679,18.796220302581787,0.87890625,0.9001736044883728,0.7122395634651184,0.80078125,0.8084852695465088,0.7194010615348816,0.394097238779068,0.4970703125,0.9625651240348816,0.398980051279068
8,1.3238521416982014,0.6888482570648193,0.8523898124694824,1.0,1.0,0.5207926432291666,0.5041097005208334,0.3932902018229167,0.390625,0.5986328125,0.1193576388888889,49.54900789260864,18.22801160812378,0.8436415195465088,0.8200954794883728,0.732421875,0.8226996660232544,0.8557942509651184,0.7389323115348816,0.4084201455116272,0.4911024272441864,0.9632161259651184,0.3623046875
9,1.2981979846954346,0.6830604871114095,0.8573846022288004,1.0,1.0,0.5316975911458334,0.51068115234375,0.3741658528645833,0.3848741319444444,0.5462239583333334,0.1064453125,50.33690071105957,19.886261463165283,0.81640625,0.92578125,0.6771918535232544,0.8523220419883728,0.8492838740348816,0.7059462070465088,0.4513888955116272,0.4694010317325592,0.9738498330116272,0.3874782919883728
10,1.2661667664845784,0.6772257486979166,0.8481729030609131,1.0,1.0,0.5445760091145834,0.5123494466145834,0.3787841796875,0.4295789930555556,0.5735677083333334,0.14192708333333334,51.15524363517761,19.838226795196533,0.8136935830116272,0.9070095419883728,0.764756977558136,0.8537326455116272,0.8500434160232544,0.8049045205116272,0.395073801279068,0.4822048544883728,0.966796875,0.3063150942325592
11,1.4759901364644368,0.4778811534245809,0.6359748045603434,1.003890037536621,0.9961099624633789,0.4869384765625,0.7035929361979166,0.524169921875,0.17274305555555555,0.8649088541666666,0.2682291666666667,50.248844623565674,18.06822967529297,0.3190104067325592,0.7664930820465088,0.9505208134651184,0.7451171875,0.9427083134651184,0.7391493320465088,0.8240017294883728,0.4444444477558136,0.7922092080116272,0.6763237714767456
12,1.4522606531778972,0.349317987759908,0.26645716031392414,1.0089362859725952,0.9910637140274048,0.4896036783854167,0.7932942708333334,0.8235677083333334,0.14442274305555555,0.9563802083333334,0.2970920138888889,52.73089957237244,17.91349196434021,0.305230051279068,0.7498915195465088,0.9624565839767456,0.8054470419883728,0.8680555820465088,0.7952473759651184,0.8499348759651184,0.4364149272441864,0.7749565839767456,0.7705078125
13,1.345713456471761,0.21133013566335043,0.1422256131966909,1.0136970281600952,0.9863030314445496,0.51983642578125,0.9066975911458334,0.90948486328125,0.142578125,0.9803602430555556,0.2930772569444444,49.40989065170288,17.89130473136902,0.4108072817325592,0.7195095419883728,0.9562717080116272,0.8346354365348816,0.8384331464767456,0.8024088740348816,0.740234375,0.4620225727558136,0.787109375,0.8122829794883728
14,1.2851322491963704,0.08645989497502644,0.0688600093126297,1.0180449485778809,0.9819549322128296,0.54058837890625,0.9779256184895834,0.9745279947916666,0.1681857638888889,0.99609375,0.2719184027777778,49.4348578453064,17.889162302017212,0.580078125,0.7718098759651184,0.9157986044883728,0.8050130009651184,0.7534722089767456,0.8131510615348816,0.611328125,0.5256076455116272,0.7356770634651184,0.7827690839767456
15,1.242620627085368,0.03133143981297811,0.026341870427131653,1.0222936868667603,0.9777064919471741,0.5540771484375,0.9948323567708334,0.9948527018229166,0.1681857638888889,0.9969618055555556,0.2394748263888889,50.689860105514526,18.716017484664917,0.6449652910232544,0.7890625,0.9163411259651184,0.8120659589767456,0.7024739384651184,0.8185763955116272,0.5754123330116272,0.5858290195465088,0.703233540058136,0.7275390625
16,1.2149357795715332,0.018128518015146255,0.014567339171965918,1.0267728567123413,0.9732270836830139,0.56268310546875,0.9969482421875,0.9978434244791666,0.1584201388888889,0.998046875,0.2017144097222222,49.60776162147522,19.18005657196045,0.7215712070465088,0.7534722089767456,0.9148220419883728,0.7787543535232544,0.7153862714767456,0.8441840410232544,0.4988064169883728,0.6365017294883728,0.7607421875,0.6867404580116272
17,1.1940247217814128,0.01305865744749705,0.01028510183095932,1.0312175750732422,0.9687824845314026,0.57464599609375,0.997802734375,0.99853515625,0.15049913194444445,0.998046875,0.1982421875,51.90479230880737,18.129260063171387,0.7173393964767456,0.7727864384651184,0.904405415058136,0.7776692509651184,0.7261284589767456,0.8447265625,0.5169270634651184,0.6664496660232544,0.7388237714767456,0.6647135615348816
18,1.1670512358347576,0.010373091325163841,0.007133429870009422,1.035844326019287,0.9641556739807129,0.5781656901041666,0.9983927408854166,0.9990641276041666,0.1547309027777778,0.9968532986111112,0.177734375,51.13680410385132,17.942517042160034,0.7791883945465088,0.784288227558136,0.8619791865348816,0.7516276240348816,0.7482638955116272,0.828125,0.4592013955116272,0.7106119990348816,0.7892795205116272,0.6017795205116272
19,1.1538616021474202,0.009150537972648939,0.006318649897972743,1.0402109622955322,0.9597889184951782,0.5871988932291666,0.9979044596354166,0.9990437825520834,0.1499565972222222,0.9990234375,0.173828125,50.174487590789795,17.912055492401123,0.7288411259651184,0.7789713740348816,0.9535590410232544,0.7511935830116272,0.68359375,0.9075520634651184,0.4774305522441864,0.7332899570465088,0.6678602695465088,0.6869574785232544
20,1.139846642812093,0.008585414538780848,0.005689733972152074,1.044611930847168,0.9553879499435425,0.5920613606770834,0.9976603190104166,0.9991048177083334,0.146484375,0.9978298611111112,0.1681857638888889,51.11444044113159,17.91203999519348,0.7303602695465088,0.7772352695465088,0.9106987714767456,0.7776692509651184,0.7179904580116272,0.8717448115348816,0.4950086772441864,0.6956380009651184,0.7412109375,0.6271701455116272
21,1.125333309173584,0.006881626322865486,0.005237967396775882,1.048769474029541,0.9512305855751038,0.5976765950520834,0.998291015625,0.9993896484375,0.14561631944444445,0.9993489583333334,0.16905381944444445,51.597750425338745,18.03915047645569,0.78125,0.7985026240348816,0.9002821445465088,0.7604166865348816,0.6946614384651184,0.8678385615348816,0.4717881977558136,0.7140842080116272,0.7099609375,0.6605902910232544
22,1.1166341304779053,0.005757821102937062,0.0043830253804723425,1.0529882907867432,0.9470117688179016,0.6022745768229166,0.9984334309895834,0.9993082682291666,0.1401909722222222,0.9990234375,0.1681857638888889,50.26082944869995,17.98691987991333,0.7996962070465088,0.8312717080116272,0.9296875,0.734375,0.705078125,0.898546040058136,0.4254557192325592,0.7511935830116272,0.698350727558136,0.6240234375
23,1.1031030813852947,0.005711285397410393,0.004143492008248965,1.057608723640442,0.9423913955688477,0.6033732096354166,0.9985555013020834,0.9992879231770834,0.1330295138888889,0.9989149305555556,0.16015625,49.62735176086426,17.9762601852417,0.7899305820465088,0.8215060830116272,0.9274088740348816,0.7303602695465088,0.681749165058136,0.8885633945465088,0.4730902910232544,0.7365451455116272,0.6575520634651184,0.6669921875
24,1.0970640977223713,0.005201335996389389,0.003998929013808568,1.0625711679458618,0.937428891658783,0.6088663736979166,0.9986368815104166,0.9992268880208334,0.14518229166666666,0.9990234375,0.15125868055555555,49.61364722251892,19.371668338775635,0.768663227558136,0.8472222089767456,0.9033203125,0.758897602558136,0.6684027910232544,0.8693576455116272,0.4921875,0.7138671875,0.6714409589767456,0.678819477558136
25,1.0786499977111816,0.004390781745314598,0.0033944922809799514,1.0670068264007568,0.9329932928085327,0.61480712890625,0.9984537760416666,0.9993489583333334,0.13465711805555555,0.9991319444444444,0.1630859375,50.33807301521301,17.91779136657715,0.7522786259651184,0.8733723759651184,0.9455295205116272,0.7498915195465088,0.6409505009651184,0.9089626669883728,0.5170356035232544,0.7514106035232544,0.6130642294883728,0.6968315839767456
26,1.072278340657552,0.003929940052330494,0.0035122778887550035,1.071598768234253,0.9284012317657471,0.6181233723958334,0.9989217122395834,0.9993896484375,0.13151041666666666,0.9992404513888888,0.14778645833333334,49.42335844039917,17.883840799331665,0.762803852558136,0.8627387285232544,0.9133029580116272,0.7290581464767456,0.6541883945465088,0.8895399570465088,0.4982638955116272,0.7547743320465088,0.5973307490348816,0.7394748330116272
27,1.0669622421264648,0.003796075160304705,0.00283159160365661,1.0766537189483643,0.9233461618423462,0.61749267578125,0.9987589518229166,0.99945068359375,0.1482204861111111,0.9988064236111112,0.1372612847222222,49.3812780380249,17.921841144561768,0.7874348759651184,0.879014790058136,0.892686665058136,0.7323133945465088,0.6999782919883728,0.8576388955116272,0.4498697817325592,0.758897602558136,0.6821831464767456,0.6597222089767456
28,1.060993989308675,0.003980245751639207,0.0029422532146175704,1.0814965963363647,0.9185035228729248,0.6219685872395834,0.9986165364583334,0.99951171875,0.1413845486111111,0.9993489583333334,0.13487413194444445,51.25300979614258,17.92602252960205,0.822265625,0.8704426884651184,0.920030415058136,0.6901041865348816,0.6253255009651184,0.8997395634651184,0.4357638955116272,0.8059895634651184,0.6081814169883728,0.7000868320465088
29,1.0514356295267742,0.0043526214237014456,0.002912904446323713,1.086303949356079,0.9136959314346313,0.6247355143229166,0.9983927408854166,0.9993693033854166,0.1437717013888889,0.9985894097222222,0.14051649305555555,52.264240741729736,18.47872233390808,0.8553602695465088,0.8787977695465088,0.928819477558136,0.6810981035232544,0.6501736044883728,0.900390625,0.4055989682674408,0.8159722089767456,0.626085102558136,0.6711154580116272
30,1.0393924713134766,0.0034430824841062226,0.002522342372685671,1.086991786956787,0.9130080938339233,0.6299845377604166,0.9985758463541666,0.9996541341145834,0.14561631944444445,0.998046875,0.14463975694444445,49.55597186088562,18.47147250175476,0.8572048544883728,0.8876953125,0.9468315839767456,0.6901041865348816,0.6884765625,0.9231770634651184,0.3577474057674408,0.8364800214767456,0.6779513955116272,0.628038227558136
31,1.026201883951823,0.003329674402872721,0.002401767453799645,1.0868691205978394,0.9131308197975159,0.6349690755208334,0.9988810221354166,0.99957275390625,0.1427951388888889,0.9989149305555556,0.1384548611111111,49.75992965698242,18.274544715881348,0.8313801884651184,0.8713107705116272,0.9241536259651184,0.7358940839767456,0.6634114384651184,0.8978949785232544,0.4140625,0.8075087070465088,0.6525607705116272,0.6402994990348816
32,1.0235482056935628,0.0031651888663570085,0.002504682168364525,1.086740493774414,0.9132593870162964,0.6359456380208334,0.9987996419270834,0.99951171875,0.13389756944444445,0.9995659722222222,0.1310763888888889,50.97552537918091,18.189876794815063,0.8251953125,0.8905165195465088,0.9329426884651184,0.6975911259651184,0.6677517294883728,0.9111328125,0.4069010317325592,0.8071831464767456,0.6442057490348816,0.6571180820465088
33,1.0153480370839436,0.0028678964202602706,0.002259785154213508,1.0866018533706665,0.9133983254432678,0.6378987630208334,0.9988606770833334,0.9994710286458334,0.13802083333333334,0.9994574652777778,0.1264105902777778,51.59156155586243,18.943028211593628,0.8195529580116272,0.9036458134651184,0.9299045205116272,0.7195095419883728,0.651475727558136,0.9211154580116272,0.4356553852558136,0.8195529580116272,0.5993923544883728,0.669053852558136
34,1.006790558497111,0.002556320590277513,0.002107865953197082,1.0866254568099976,0.9133744239807129,0.6412150065104166,0.9990437825520834,0.99951171875,0.13270399305555555,0.9990234375,0.1228298611111111,51.181907176971436,17.911756992340088,0.8412543535232544,0.9035373330116272,0.9089626669883728,0.7063801884651184,0.6861979365348816,0.9049479365348816,0.387261301279068,0.8230251669883728,0.6733940839767456,0.6125217080116272
35,0.9995879332224528,0.0023657018318772316,0.001965690559397141,1.0866944789886475,0.913305401802063,0.64349365234375,0.9991658528645834,0.9996134440104166,0.14246961805555555,0.9986979166666666,0.1267361111111111,50.26093792915344,18.573656797409058,0.8616536259651184,0.9195963740348816,0.9225260615348816,0.6655815839767456,0.6936848759651184,0.9075520634651184,0.3517795205116272,0.8511284589767456,0.7001953125,0.5882161259651184
36,0.9943710962931315,0.0022502620704472065,0.0017213971974949043,1.0866752862930298,0.9133247137069702,0.6478271484375,0.9988606770833334,0.9997762044270834,0.1323784722222222,0.9991319444444444,0.1294487847222222,52.61892604827881,18.271068334579468,0.8693576455116272,0.9133029580116272,0.9174262285232544,0.714952290058136,0.6975911259651184,0.9076606035232544,0.3441840410232544,0.8435329794883728,0.7196180820465088,0.5734592080116272
37,0.9844592412312826,0.002255911628405253,0.0016561408216754596,1.086646556854248,0.913353443145752,0.6484375,0.9989420572916666,0.9996541341145834,0.12890625,0.9994574652777778,0.11490885416666667,49.559791803359985,17.965136766433716,0.836046040058136,0.9192708134651184,0.9293619990348816,0.6450737714767456,0.6802300214767456,0.9243706464767456,0.3592664897441864,0.8434244990348816,0.659288227558136,0.640625
38,0.9824444452921549,0.002414411244293054,0.0015794032563765843,1.0867961645126343,0.913203775882721,0.6491902669270834,0.9989827473958334,0.9997355143229166,0.1421440972222222,0.9989149305555556,0.1335720486111111,49.62958812713623,18.661874771118164,0.8336588740348816,0.9243706464767456,0.9047309160232544,0.7144097089767456,0.6830512285232544,0.896592915058136,0.3868272602558136,0.825303852558136,0.6828342080116272,0.6418185830116272
39,0.9735968907674154,0.002115027823795875,0.0018610617456336815,1.0866600275039673,0.9133398532867432,0.6535847981770834,0.9989827473958334,0.99957275390625,0.1330295138888889,0.9993489583333334,0.11360677083333333,49.89001679420471,17.979509353637695,0.8527560830116272,0.9324001669883728,0.8933376669883728,0.6653645634651184,0.6774088740348816,0.8825954794883728,0.3739149272441864,0.8415798544883728,0.6613498330116272,0.6662326455116272
40,0.966743548711141,0.002112576737999916,0.0015314524061977863,1.0866291522979736,0.9133708477020264,0.65570068359375,0.9989217122395834,0.9995320638020834,0.1320529513888889,0.9993489583333334,0.12630208333333334,51.351545333862305,17.947168111801147,0.8883463740348816,0.9287109375,0.922960102558136,0.6380208134651184,0.6541883945465088,0.9211154580116272,0.3322482705116272,0.880859375,0.6519097089767456,0.6513671875
41,0.961254358291626,0.0018575784439841907,0.0014853452642758687,1.0866199731826782,0.9133798480033875,0.657958984375,0.9990030924479166,0.9996134440104166,0.1274956597222222,0.9993489583333334,0.11762152777777778,49.64744520187378,17.99002480506897,0.9025607705116272,0.9201388955116272,0.911241352558136,0.6781684160232544,0.66015625,0.9066840410232544,0.3224826455116272,0.8806423544883728,0.6771918535232544,0.6127387285232544
42,0.9558091163635254,0.0020414370422561965,0.0013498660797874134,1.0866258144378662,0.9133743047714233,0.6596272786458334,0.99896240234375,0.9996744791666666,0.130859375,0.9990234375,0.14149305555555555,50.57025170326233,18.033295392990112,0.8758680820465088,0.9070095419883728,0.9262152910232544,0.6792534589767456,0.6440972089767456,0.904296875,0.3889974057674408,0.8639323115348816,0.6476779580116272,0.669921875
43,0.9510463078816732,0.0019616258020202317,0.0011994526721537113,1.086635947227478,0.9133641719818115,0.6637369791666666,0.9990030924479166,0.9996541341145834,0.1279296875,0.9991319444444444,0.1411675347222222,51.5879967212677,18.351507663726807,0.8064236044883728,0.8854166865348816,0.9046223759651184,0.6985676884651184,0.6888020634651184,0.8859592080116272,0.4675564169883728,0.8037109375,0.63671875,0.7067057490348816
44,0.9475635687510172,0.001873778800169627,0.0012658011789123218,1.0867706537246704,0.9132294654846191,0.6635335286458334,0.99896240234375,0.9997151692708334,0.13661024305555555,0.9990234375,0.11924913194444445,49.497217655181885,18.320072889328003,0.8779296875,0.896592915058136,0.887803852558136,0.7352430820465088,0.6927083134651184,0.8811848759651184,0.3728298544883728,0.867296040058136,0.7136501669883728,0.564561665058136
45,0.937100887298584,0.0017529726028442383,0.0014883913099765778,1.0866869688034058,0.9133132100105286,0.6687418619791666,0.9990641276041666,0.9995320638020834,0.13194444444444445,0.9988064236111112,0.13758680555555555,50.64462375640869,18.207034587860107,0.8601345419883728,0.8888888955116272,0.9118923544883728,0.7260199785232544,0.6802300214767456,0.9015842080116272,0.3870442807674408,0.8767361044883728,0.6935763955116272,0.5944010615348816
46,0.9357762336730957,0.0017305716561774414,0.0014786459505558014,1.0867829322814941,0.9132171869277954,0.6673787434895834,0.9991455078125,0.9996337890625,0.13465711805555555,0.9971788194444444,0.11968315972222222,49.96500539779663,19.101789474487305,0.8850911259651184,0.9270833134651184,0.8976779580116272,0.680772602558136,0.7016059160232544,0.8948567509651184,0.34765625,0.8649088740348816,0.7290581464767456,0.6047092080116272
47,0.931973377863566,0.001697781030088663,0.0013871393166482449,1.086619257926941,0.9133806228637695,0.6680908203125,0.99896240234375,0.9996744791666666,0.1306423611111111,0.9993489583333334,0.13248697916666666,49.50168752670288,19.060554265975952,0.7922092080116272,0.9243706464767456,0.8863932490348816,0.6342231035232544,0.7278645634651184,0.87109375,0.4385850727558136,0.8190104365348816,0.6898871660232544,0.7348090410232544
48,0.9229245185852051,0.0017517815964917343,0.0011081973401208718,1.086817979812622,0.9131820797920227,0.6736246744791666,0.998779296875,0.99957275390625,0.1312934027777778,0.9993489583333334,0.130859375,50.96065974235535,17.93788170814514,0.8502604365348816,0.9115668535232544,0.9169921875,0.6635199785232544,0.6438801884651184,0.898546040058136,0.4187282919883728,0.8479817509651184,0.638671875,0.6909722089767456
49,0.9251769383748373,0.002216366274903218,0.001288580863426129,1.0866807699203491,0.9133193492889404,0.6711222330729166,0.9984130859375,0.9997355143229166,0.12890625,0.9991319444444444,0.1298828125,50.85395550727844,18.800958395004272,0.8709852695465088,0.9144965410232544,0.9264323115348816,0.6384548544883728,0.7058376669883728,0.9281684160232544,0.3118489682674408,0.8882378339767456,0.7077907919883728,0.6229383945465088
50,0.9182788530985514,0.0019057804408172767,0.0011494203936308622,1.0867226123809814,0.9132774472236633,0.6741739908854166,0.9987386067708334,0.9995930989583334,0.125,0.9993489583333334,0.12055121527777778,49.73534321784973,17.94435954093933,0.8764106035232544,0.9065755009651184,0.9360893964767456,0.6521267294883728,0.6089409589767456,0.9252387285232544,0.3998481035232544,0.890733540058136,0.6098090410232544,0.6682942509651184

==> r_class-similarity-cifar10-ReichenbachSigmoidal.csv <==
#['main.py', '--data-set=cifar10', '--batch-size=1024', '--lr=1e-4', '--epochs=50', '--constraint=ClassSimilarity(eps=24/255, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=3', '--delay=10', '--logic=RCS']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1,Extra2,Extra3,Extra4,Extra5,Extra6,Extra7,Extra8,Extra9
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.09657118055555555,0.0,0.0,0.0,21.19756841659546,0.9998915195465088,0.9959852695465088,1.0,0.9966362714767456,0.0,0.0,1.0,1.0,0.358940988779068,0.0
1,2.0569025675455728,0.4370278517405192,0.7570884227752686,1.0,1.0,0.2506103515625,0.19734700520833334,0.18021647135416666,0.3050130208333333,0.2826605902777778,0.13932291666666666,60.34034562110901,21.42878532409668,0.6340060830116272,0.7822265625,0.7250434160232544,0.5726996660232544,0.5521918535232544,0.6345486044883728,0.4462890625,0.541124165058136,0.6716579794883728,0.6400824785232544
2,1.7474255561828613,0.6782047748565674,0.947696844736735,1.0,1.0,0.3575846354166667,0.3389485677083333,0.1917724609375,0.3658854166666667,0.4686414930555556,0.0859375,58.899964809417725,22.050474166870117,0.7026909589767456,0.7994791865348816,0.779405415058136,0.6702473759651184,0.6027560830116272,0.7366536259651184,0.4229600727558136,0.5984157919883728,0.7749565839767456,0.5885416865348816
3,1.5888161659240723,0.656969428062439,0.9477994441986084,1.0,1.0,0.4168497721354167,0.4121907552083333,0.159423828125,0.3638237847222222,0.4945746527777778,0.029947916666666668,59.57510209083557,21.190819025039673,0.851671040058136,0.9009331464767456,0.6111111044883728,0.6852213740348816,0.6784939169883728,0.597764790058136,0.38671875,0.5276692509651184,0.9544270634651184,0.6469184160232544
4,1.5032847722371419,0.6386094093322754,0.9313862323760986,1.0,1.0,0.4492390950520833,0.4423421223958333,0.16721598307291666,0.3884548611111111,0.5279947916666666,0.03526475694444445,57.83466577529907,22.4449143409729,0.9129774570465088,0.8784722089767456,0.6974826455116272,0.7384982705116272,0.7605251669883728,0.7160373330116272,0.3116319477558136,0.5193142294883728,0.9691840410232544,0.5194227695465088
5,1.4465963045756023,0.6322236855824789,0.8949260711669922,1.0,1.0,0.4736531575520833,0.4601643880208333,0.23581949869791666,0.3665364583333333,0.5406901041666666,0.0769314236111111,57.88682007789612,22.20498538017273,0.87890625,0.8006727695465088,0.6413845419883728,0.8302951455116272,0.8023003339767456,0.6516926884651184,0.4522569477558136,0.5172526240348816,0.9650607705116272,0.5219184160232544
6,1.40433136622111,0.6158384482065836,0.8593849341074625,1.0,1.0,0.4888509114583333,0.4795125325520833,0.2823282877604167,0.3888888888888889,0.5786675347222222,0.0886501736111111,60.366694688797,21.183758974075317,0.879014790058136,0.8291015625,0.751085102558136,0.7888454794883728,0.8236762285232544,0.7638888955116272,0.3658854067325592,0.4851345419883728,0.9745008945465088,0.4535590410232544
7,1.362972895304362,0.6081939935684204,0.8447633584340414,1.0,1.0,0.5073445638020834,0.4891357421875,0.2967325846354167,0.3946397569444444,0.5811631944444444,0.06597222222222222,57.98749756813049,21.170024633407593,0.8666449785232544,0.8967013955116272,0.6489800214767456,0.7746310830116272,0.7685546875,0.6888020634651184,0.4279513955116272,0.5283203125,0.9559462070465088,0.5258246660232544
8,1.3238521416982014,0.5934787193934122,0.8354706764221191,1.0,1.0,0.5207926432291666,0.5041097005208334,0.3037109375,0.4078776041666667,0.5988498263888888,0.10503472222222222,59.52742624282837,21.11521315574646,0.822374165058136,0.814561665058136,0.66015625,0.8140190839767456,0.8108723759651184,0.689561665058136,0.4721137285232544,0.5201823115348816,0.9565972089767456,0.487847238779068
9,1.2981979846954346,0.5888921419779459,0.8384044170379639,1.0,1.0,0.5316975911458334,0.51068115234375,0.3014933268229167,0.4000651041666667,0.5493706597222222,0.09233940972222222,58.04028105735779,21.24314832687378,0.7839626669883728,0.9263237714767456,0.58984375,0.8413628339767456,0.8044704794883728,0.6570095419883728,0.5226779580116272,0.4522569477558136,0.969835102558136,0.5053168535232544
10,1.2661667664845784,0.5861037572224935,0.8216632207234701,1.0,1.0,0.5445760091145834,0.5123494466145834,0.3195393880208333,0.4432508680555556,0.5723741319444444,0.12565104166666666,59.68045353889465,21.292221069335938,0.7867838740348816,0.8942057490348816,0.7087673544883728,0.8426649570465088,0.8109809160232544,0.764756977558136,0.447265625,0.5085720419883728,0.9612630009651184,0.405815988779068
11,1.5720545450846355,0.3169926007588704,0.5180633068084717,1.0029860734939575,0.9970139861106873,0.4485066731770833,0.7189534505208334,0.52752685546875,0.2544487847222222,0.9189453125,0.5417751736111112,59.32616472244263,21.12673783302307,0.3610025942325592,0.6794704794883728,0.9537760615348816,0.7280815839767456,0.8097873330116272,0.7073567509651184,0.8449435830116272,0.6034071445465088,0.4906684160232544,0.7299262285232544
12,1.4814238548278809,0.15357241034507751,0.13578355312347412,1.0069414377212524,0.9930585622787476,0.4725545247395833,0.83843994140625,0.81292724609375,0.22819010416666666,0.9632161458333334,0.5359157986111112,60.94614839553833,21.67685890197754,0.4911024272441864,0.7357856035232544,0.924913227558136,0.709092915058136,0.708116352558136,0.6698133945465088,0.7262369990348816,0.5989583134651184,0.6123046875,0.8118489384651184
13,1.359306812286377,0.1247406005859375,0.07512213786443074,1.0117394924163818,0.9882606267929077,0.5113118489583334,0.8787434895833334,0.8873291015625,0.1841362847222222,0.9792751736111112,0.4469401041666667,59.04086756706238,21.660152435302734,0.585069477558136,0.7131076455116272,0.923936665058136,0.734483540058136,0.6776258945465088,0.6667751669883728,0.65625,0.5514323115348816,0.6981337070465088,0.8229166865348816
14,1.2889598210652669,0.09540671110153198,0.05191399157047272,1.0161263942718506,0.9838735461235046,0.5360107421875,0.9154052734375,0.9455973307291666,0.1919487847222222,0.9845920138888888,0.3820529513888889,58.4115104675293,21.811030626296997,0.6701388955116272,0.7375217080116272,0.888780415058136,0.6958550214767456,0.7261284589767456,0.7401258945465088,0.576171875,0.600694477558136,0.7262369990348816,0.794053852558136
15,1.2536157766977947,0.05722664296627045,0.03138307730356852,1.0208618640899658,0.979138195514679,0.5503743489583334,0.95318603515625,0.9766642252604166,0.18131510416666666,0.9875217013888888,0.3127170138888889,59.698360443115234,22.066562175750732,0.7766926884651184,0.7584635615348816,0.8872612714767456,0.6942274570465088,0.7080078125,0.7553168535232544,0.4700520932674408,0.652452290058136,0.7406684160232544,0.7414279580116272
16,1.2259887059529622,0.030919720729192097,0.017991260935862858,1.0255144834518433,0.9744855761528015,0.5608723958333334,0.9760538736979166,0.98919677734375,0.1684027777777778,0.9907769097222222,0.2629123263888889,59.11766314506531,21.790712594985962,0.8598090410232544,0.7275390625,0.8933376669883728,0.6946614384651184,0.7301432490348816,0.8348524570465088,0.3492838442325592,0.7312282919883728,0.8015407919883728,0.6813151240348816
17,1.2036104996999104,0.02319379895925522,0.010455640653769175,1.030234456062317,0.9697655439376831,0.5686442057291666,0.9812215169270834,0.9951171875,0.16417100694444445,0.9937065972222222,0.23328993055555555,59.24548292160034,22.267202377319336,0.8327907919883728,0.740234375,0.8743489384651184,0.6969401240348816,0.7740885615348816,0.8259548544883728,0.383355051279068,0.724717915058136,0.802734375,0.6442057490348816
18,1.1757668654123943,0.01849832261602084,0.007673270379503568,1.0351908206939697,0.9648090600967407,0.5766805013020834,0.98406982421875,0.9962361653645834,0.1674262152777778,0.9914279513888888,0.19249131944444445,58.70087385177612,21.445486068725586,0.8822699785232544,0.7269965410232544,0.8611111044883728,0.6886935830116272,0.8121744990348816,0.8623046875,0.3107638955116272,0.7868923544883728,0.8343098759651184,0.5591362714767456
19,1.1610841751098633,0.015399504452943802,0.006034089873234431,1.0398173332214355,0.9601827263832092,0.5850626627604166,0.9863077799479166,0.9972737630208334,0.16145833333333334,0.9955512152777778,0.1830512152777778,59.34545016288757,21.178882837295532,0.825303852558136,0.7444661259651184,0.9391276240348816,0.6851128339767456,0.7421875,0.9291449785232544,0.333984375,0.804796040058136,0.7294921875,0.6259765625
20,1.1450174649556477,0.015243876725435257,0.0056615366290013,1.0446217060089111,0.9553783535957336,0.5887654622395834,0.9873453776041666,0.9975992838541666,0.15852864583333334,0.9945746527777778,0.18326822916666666,59.1239173412323,21.857773542404175,0.8190104365348816,0.7684462070465088,0.9007161259651184,0.6871744990348816,0.7420790195465088,0.8931206464767456,0.3717447817325592,0.7662760615348816,0.7545573115348816,0.6184895634651184
21,1.1307164033253987,0.012757601837317148,0.004821543892224629,1.049201250076294,0.9507988691329956,0.5940755208333334,0.987548828125,0.9980672200520834,0.1616753472222222,0.9939236111111112,0.1736111111111111,59.977566957473755,21.87485122680664,0.864366352558136,0.7529296875,0.8815104365348816,0.6976996660232544,0.7582465410232544,0.8902994990348816,0.3299696147441864,0.786241352558136,0.7693142294883728,0.60546875
22,1.120625336964925,0.011283536752065023,0.004481552789608638,1.0538058280944824,0.9461942315101624,0.5992838541666666,0.98931884765625,0.9979654947916666,0.1515842013888889,0.9955512152777778,0.16124131944444445,59.10344982147217,22.720879316329956,0.8679470419883728,0.8158637285232544,0.9149305820465088,0.667100727558136,0.7684462070465088,0.9203559160232544,0.2939453125,0.812608540058136,0.7420790195465088,0.5673828125
23,1.1055487791697185,0.010982178151607513,0.003929333761334419,1.0587199926376343,0.9412800669670105,0.6036173502604166,0.98883056640625,0.9977213541666666,0.14637586805555555,0.994140625,0.15755208333333334,61.222466230392456,21.42701554298401,0.8642578125,0.8060981035232544,0.8998481035232544,0.6557074785232544,0.7532551884651184,0.908311665058136,0.3200954794883728,0.8016493320465088,0.7365451455116272,0.6072048544883728
24,1.0977688630421956,0.01051351303855578,0.004036040045320988,1.0640026330947876,0.9359974265098572,0.6089070638020834,0.9891764322916666,0.9979654947916666,0.1609157986111111,0.9944661458333334,0.1381293402777778,61.22407269477844,22.881813764572144,0.8580729365348816,0.8452690839767456,0.8795573115348816,0.6732856035232544,0.718858540058136,0.9032118320465088,0.3191189169883728,0.7897135615348816,0.731553852558136,0.6120876669883728
25,1.0789385636647542,0.00934243636826674,0.003112669102847576,1.0688471794128418,0.9311529397964478,0.6142578125,0.9902140299479166,0.9985555013020834,0.1488715277777778,0.9963107638888888,0.14344618055555555,59.60056257247925,21.56078267097473,0.8250868320465088,0.8664279580116272,0.9255642294883728,0.656358540058136,0.6936848759651184,0.9251301884651184,0.355034738779068,0.8129340410232544,0.6723090410232544,0.6273871660232544
26,1.0720593134562175,0.00829830082754294,0.0037517432744304338,1.0736448764801025,0.9263550639152527,0.6181640625,0.9909871419270834,0.997802734375,0.1484375,0.9985894097222222,0.13194444444444445,59.8716721534729,21.65951180458069,0.8352864384651184,0.8600260615348816,0.880859375,0.635850727558136,0.697374165058136,0.9025607705116272,0.334526926279068,0.8121744990348816,0.6525607705116272,0.6824001669883728
27,1.0668264230092366,0.007632046937942505,0.0030022840946912766,1.078912615776062,0.9210872650146484,0.6180216471354166,0.99237060546875,0.998291015625,0.1652560763888889,0.9943576388888888,0.11979166666666667,58.49757623672485,22.459256410598755,0.8677300214767456,0.8732638955116272,0.8656684160232544,0.6731770634651184,0.7327473759651184,0.8856337070465088,0.306206613779068,0.8148871660232544,0.738389790058136,0.5999348759651184
28,1.0611941814422607,0.007254898548126221,0.0034397362420956292,1.084009051322937,0.9159908294677734,0.62274169921875,0.9927571614583334,0.9981689453125,0.1533203125,0.9968532986111112,0.1199001736111111,59.72899031639099,21.14281463623047,0.8734809160232544,0.871202290058136,0.9096137285232544,0.5921223759651184,0.6502821445465088,0.9235026240348816,0.2955729067325592,0.8541666865348816,0.6337890625,0.6828342080116272
29,1.0518200397491455,0.008035158117612204,0.002618634762863318,1.087283730506897,0.9127163290977478,0.6245524088541666,0.99127197265625,0.9985758463541666,0.16178385416666666,0.9943576388888888,0.10926649305555555,58.338510036468506,21.565574645996094,0.8959418535232544,0.8699001669883728,0.9109157919883728,0.6162109375,0.6854383945465088,0.9204643964767456,0.2685546875,0.8591579794883728,0.693359375,0.6101345419883728
30,1.0394542217254639,0.006170603757103284,0.002501899221291145,1.0872071981430054,0.9127927422523499,0.6297403971354166,0.9931640625,0.9983927408854166,0.16276041666666666,0.9920789930555556,0.12999131944444445,60.42441463470459,21.608890533447266,0.8896484375,0.8989800214767456,0.9274088740348816,0.6176215410232544,0.7412109375,0.9372829794883728,0.2620442807674408,0.8579643964767456,0.7386067509651184,0.5638020634651184
31,1.0262116591135662,0.0063258421917756396,0.0026596632475654283,1.0870637893676758,0.9129361510276794,0.6331380208333334,0.9933268229166666,0.998779296875,0.1596137152777778,0.9958767361111112,0.11848958333333333,59.87604331970215,21.25754189491272,0.8745659589767456,0.87109375,0.9093967080116272,0.6624348759651184,0.6883680820465088,0.9198133945465088,0.2904731035232544,0.8543837070465088,0.7156032919883728,0.5925564169883728
32,1.0218154589335124,0.005985566725333531,0.0022937835504611335,1.0869191884994507,0.9130808711051941,0.6357828776041666,0.99395751953125,0.9986572265625,0.15364583333333334,0.9946831597222222,0.1162109375,60.62531876564026,21.114289045333862,0.8641493320465088,0.882921040058136,0.8970268964767456,0.6297743320465088,0.7114800214767456,0.911241352558136,0.2980685830116272,0.828233540058136,0.7224392294883728,0.6060112714767456
33,1.0155115922292073,0.0056714024394750595,0.0021975506097078323,1.0867630243301392,0.9132369756698608,0.6372477213541666,0.9942220052083334,0.9989013671875,0.15559895833333334,0.9971788194444444,0.10850694444444445,58.26222014427185,21.027503967285156,0.861328125,0.8983290195465088,0.8924696445465088,0.6518012285232544,0.6769748330116272,0.9157986044883728,0.3225911557674408,0.850694477558136,0.661241352558136,0.6144748330116272
34,1.0063203970591228,0.0049942902599771815,0.002146101246277491,1.0865980386734009,0.9134019017219543,0.6396484375,0.9950968424479166,0.9986775716145834,0.15418836805555555,0.9965277777777778,0.1062282986111111,61.51329159736633,21.083004236221313,0.8675130009651184,0.9116753339767456,0.8703342080116272,0.6435546875,0.7153862714767456,0.911241352558136,0.2965494692325592,0.845703125,0.7278645634651184,0.571397602558136
35,0.9989276727040609,0.004411759786307812,0.0019797164325912795,1.0865892171859741,0.9134106636047363,0.6453450520833334,0.99560546875,0.998779296875,0.1648220486111111,0.9931640625,0.10199652777777778,58.04138541221619,22.269214153289795,0.8951823115348816,0.9187282919883728,0.9036458134651184,0.5895182490348816,0.6832682490348816,0.9206814169883728,0.2559678852558136,0.8752170205116272,0.7342665195465088,0.583116352558136
36,0.9934132893880209,0.004325660566488902,0.002073877646277348,1.086658000946045,0.9133420586585999,0.6474609375,0.9955240885416666,0.99859619140625,0.1545138888888889,0.9955512152777778,0.10210503472222222,59.21780753135681,22.839221954345703,0.8944227695465088,0.9084201455116272,0.896484375,0.6490885615348816,0.6941189169883728,0.9185112714767456,0.2591145932674408,0.8703342080116272,0.7293837070465088,0.5666232705116272
37,0.9828925927480062,0.003992293340464433,0.0018813911204536755,1.0866295099258423,0.9133704900741577,0.6491495768229166,0.9955037434895834,0.99871826171875,0.15006510416666666,0.9966362847222222,0.0968967013888889,61.48156452178955,21.200206995010376,0.8782551884651184,0.9191623330116272,0.9242621660232544,0.5392795205116272,0.6825087070465088,0.9406467080116272,0.2744140625,0.8753255009651184,0.6775173544883728,0.6340060830116272
38,0.9801987806955973,0.004075850049654643,0.0017383168451488018,1.0866260528564453,0.9133738875389099,0.6511637369791666,0.9954630533854166,0.9990234375,0.16276041666666666,0.9956597222222222,0.1023220486111111,58.84281778335571,21.132166862487793,0.8684895634651184,0.9225260615348816,0.8734809160232544,0.6323784589767456,0.6959635615348816,0.902452290058136,0.3014322817325592,0.851671040058136,0.6909722089767456,0.6366102695465088
39,0.971703847249349,0.0038514661913116774,0.0017489177795747917,1.086705207824707,0.9132946133613586,0.655517578125,0.9958699544270834,0.9991658528645834,0.1574435763888889,0.9975043402777778,0.08875868055555555,59.12321376800537,21.170268535614014,0.8748915195465088,0.9223090410232544,0.8755425214767456,0.5908203125,0.6909722089767456,0.8935546875,0.294921875,0.8699001669883728,0.6850043535232544,0.6440972089767456
40,0.9652602672576904,0.0038244336222608886,0.0016871945311625798,1.0866366624832153,0.9133632779121399,0.6571044921875,0.9957478841145834,0.9988810221354166,0.1545138888888889,0.9954427083333334,0.10112847222222222,59.3682017326355,23.003947973251343,0.9126518964767456,0.9189453125,0.9089626669883728,0.5764973759651184,0.6673176884651184,0.9319661259651184,0.255425363779068,0.8944227695465088,0.677842915058136,0.6273871660232544
41,0.9603156248728434,0.003245662276943525,0.001565378624945879,1.0866138935089111,0.9133861064910889,0.6570841471354166,0.9962158203125,0.9991251627604166,0.14832899305555555,0.9937065972222222,0.08680555555555555,58.98086214065552,21.39804244041443,0.9035373330116272,0.9153645634651184,0.8815104365348816,0.6134982705116272,0.6756727695465088,0.9108073115348816,0.2645399272441864,0.8822699785232544,0.6999782919883728,0.608506977558136
42,0.954496701558431,0.003739273175597191,0.0014142148817578952,1.0866339206695557,0.9133660197257996,0.6593831380208334,0.99566650390625,0.9988199869791666,0.1554904513888889,0.9942491319444444,0.09624565972222222,58.05720639228821,22.84260606765747,0.8898654580116272,0.8999565839767456,0.8723958134651184,0.6285807490348816,0.6780598759651184,0.8898654580116272,0.3030599057674408,0.873046875,0.7136501669883728,0.6282551884651184
43,0.9495119253794352,0.00363003338376681,0.0013583946662644546,1.0867772102355957,0.9132227301597595,0.6617838541666666,0.9961140950520834,0.9991251627604166,0.15245225694444445,0.9964192708333334,0.1013454861111111,60.80406999588013,23.210363388061523,0.8317057490348816,0.8883463740348816,0.8657768964767456,0.640733540058136,0.7236328125,0.8850911259651184,0.3754340410232544,0.830078125,0.6782768964767456,0.6674262285232544
44,0.9459045728047689,0.0035074210415283837,0.0014233545710643132,1.0865800380706787,0.9134199619293213,0.66339111328125,0.9955240885416666,0.9992268880208334,0.1589626736111111,0.9958767361111112,0.09125434027777778,59.46438217163086,21.156116485595703,0.8902994990348816,0.8950737714767456,0.8441840410232544,0.6457248330116272,0.7034505009651184,0.8911675214767456,0.2992621660232544,0.8857421875,0.7384982705116272,0.5883246660232544
45,0.9355258941650391,0.0031327043349544206,0.0016661800133685272,1.0866714715957642,0.9133283495903015,0.66998291015625,0.9963785807291666,0.9989420572916666,0.15364583333333334,0.9963107638888888,0.1027560763888889,60.00379991531372,21.945029497146606,0.8765190839767456,0.8923611044883728,0.8879123330116272,0.6595051884651184,0.6824001669883728,0.9078776240348816,0.3129340410232544,0.8872612714767456,0.7185329794883728,0.5929904580116272
46,0.9341062704722086,0.003133507755895456,0.0014588497579097748,1.0867668390274048,0.9132330417633057,0.6684773763020834,0.99615478515625,0.9991048177083334,0.16048177083333334,0.9920789930555556,0.09537760416666667,62.22406053543091,22.37269616127014,0.898546040058136,0.9237196445465088,0.8645833134651184,0.6303168535232544,0.7056206464767456,0.9029948115348816,0.2930772602558136,0.8763020634651184,0.7568359375,0.571397602558136
47,0.9300512472788492,0.0031025918821493783,0.001501190010458231,1.0866888761520386,0.9133111834526062,0.6690266927083334,0.9961140950520834,0.9988606770833334,0.15418836805555555,0.9976128472222222,0.0935329861111111,59.77226781845093,22.208261966705322,0.8141276240348816,0.9212239384651184,0.830186665058136,0.5707465410232544,0.7586805820465088,0.871202290058136,0.3715277910232544,0.8388671875,0.7332899570465088,0.6897786259651184
48,0.9219659169514974,0.0030826907604932785,0.0012766428602238495,1.0867332220077515,0.913266658782959,0.6749064127604166,0.9965006510416666,0.9989420572916666,0.1508246527777778,0.9964192708333334,0.09136284722222222,58.39226770401001,21.171928644180298,0.8675130009651184,0.9093967080116272,0.8708767294883728,0.5903862714767456,0.6488715410232544,0.8993055820465088,0.3397352397441864,0.8670790195465088,0.6533203125,0.6966145634651184
49,0.9229041735331217,0.0036044937248031297,0.0014305892400443554,1.0866868495941162,0.9133132100105286,0.6729736328125,0.9959513346354166,0.9991455078125,0.1518012152777778,0.9972873263888888,0.09754774305555555,61.291749238967896,21.68160891532898,0.9066840410232544,0.9026692509651184,0.9052734375,0.5883246660232544,0.6936848759651184,0.9340277910232544,0.2492404580116272,0.9080946445465088,0.733506977558136,0.6010199785232544
50,0.91562287012736,0.0028495145961642265,0.0013003979499141376,1.086739182472229,0.913260817527771,0.6748860677083334,0.99664306640625,0.9990437825520834,0.14268663194444445,0.9979383680555556,0.08897569444444445,58.88959217071533,21.212231874465942,0.896484375,0.8974609375,0.9147135615348816,0.569444477558136,0.6242404580116272,0.9330512285232544,0.3002387285232544,0.9136284589767456,0.6668837070465088,0.6359592080116272

==> r_class-similarity-cifar10-Yager.csv <==
#['main.py', '--data-set=cifar10', '--batch-size=1024', '--lr=1e-4', '--epochs=50', '--constraint=ClassSimilarity(eps=24/255, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=3', '--delay=10', '--logic=YG']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1,Extra2,Extra3,Extra4,Extra5,Extra6,Extra7,Extra8,Extra9
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.09657118055555555,0.0,0.0,0.0,22.4149169921875,0.9998915195465088,0.9907768964767456,1.0,0.9989149570465088,0.0,0.0,1.0,1.0,0.0398220494389534,0.0
1,2.0569025675455728,0.5615230003992716,0.805787722269694,1.0,1.0,0.2506103515625,0.19734700520833334,0.19655354817708334,0.3196614583333333,0.2800564236111111,0.24153645833333334,59.08132600784302,21.456910371780396,0.6286892294883728,0.8034939169883728,0.5941840410232544,0.5869140625,0.5550130009651184,0.5018446445465088,0.498046875,0.5394965410232544,0.6382378339767456,0.7186415195465088
2,1.7474255561828613,0.8188908100128174,0.9619320233662924,1.0,1.0,0.3575846354166667,0.3389485677083333,0.2804361979166667,0.384765625,0.4626736111111111,0.2827690972222222,59.616779088974,22.27492618560791,0.7008463740348816,0.7430555820465088,0.7591145634651184,0.6839192509651184,0.6779513955116272,0.6723090410232544,0.5738932490348816,0.5502387285232544,0.7307942509651184,0.6376953125
3,1.5888161659240723,0.8201573689778646,0.9623172283172607,1.0,1.0,0.4168497721354167,0.4121907552083333,0.28460693359375,0.3856336805555556,0.4833984375,0.22786458333333334,59.795013427734375,21.464539766311646,0.8014323115348816,0.7906901240348816,0.6570095419883728,0.666015625,0.6917317509651184,0.6103515625,0.5502387285232544,0.5337456464767456,0.8856337070465088,0.6656901240348816
4,1.5032847722371419,0.809701681137085,0.9580390453338623,1.0,1.0,0.4492390950520833,0.4423421223958333,0.26531982421875,0.4120008680555556,0.5285373263888888,0.2289496527777778,58.426429748535156,21.88582444190979,0.875108540058136,0.7883029580116272,0.7506510615348816,0.6675347089767456,0.6860893964767456,0.6746962070465088,0.459526926279068,0.5872395634651184,0.9080946445465088,0.6059027910232544
5,1.4465963045756023,0.8043502966562907,0.9518353144327799,1.0,1.0,0.4736531575520833,0.4601643880208333,0.249755859375,0.3991970486111111,0.5358072916666666,0.20789930555555555,57.41542911529541,21.00989294052124,0.8508029580116272,0.8017578125,0.7865668535232544,0.7007378339767456,0.735460102558136,0.6960720419883728,0.439453125,0.6416015625,0.9090712070465088,0.6336805820465088
6,1.40433136622111,0.7932106653849283,0.9489971001942953,1.0,1.0,0.4888509114583333,0.4795125325520833,0.24623616536458334,0.4198133680555556,0.5748697916666666,0.2263454861111111,60.082202434539795,21.37517738342285,0.8759765625,0.7912326455116272,0.8505859375,0.6942274570465088,0.7062717080116272,0.7332899570465088,0.4237196147441864,0.6325954794883728,0.9273003339767456,0.600694477558136
7,1.362972895304362,0.7878837585449219,0.946668783823649,1.0,1.0,0.5073445638020834,0.4891357421875,0.24761962890625,0.4266493055555556,0.5809461805555556,0.2094184027777778,57.79047608375549,21.789325952529907,0.8734809160232544,0.8169487714767456,0.7894965410232544,0.6773003339767456,0.7182074785232544,0.7303602695465088,0.4453125,0.6834852695465088,0.9087456464767456,0.6028645634651184
8,1.3238521416982014,0.7759956518809,0.945364793141683,1.0,1.0,0.5207926432291666,0.5041097005208334,0.24715169270833334,0.4302300347222222,0.5848524305555556,0.2153862847222222,57.826998710632324,21.98727774620056,0.8723958134651184,0.7909071445465088,0.8186848759651184,0.7136501669883728,0.7650824785232544,0.7430555820465088,0.3923611044883728,0.7316623330116272,0.9140625,0.6150173544883728
9,1.2981979846954346,0.7731233437856039,0.9461852709452311,1.0,1.0,0.5316975911458334,0.51068115234375,0.25531005859375,0.427734375,0.5546875,0.22233072916666666,58.09766221046448,20.780781507492065,0.8629557490348816,0.8659939169883728,0.7719184160232544,0.6867404580116272,0.7170138955116272,0.7024739384651184,0.4684244692325592,0.6873915195465088,0.9296875,0.6470268964767456
10,1.2661667664845784,0.767235517501831,0.9456214110056559,1.0,1.0,0.5445760091145834,0.5123494466145834,0.2565104166666667,0.4675564236111111,0.5567491319444444,0.19270833333333334,59.63212537765503,21.283278226852417,0.8709852695465088,0.8538411259651184,0.8475477695465088,0.7566189169883728,0.7467448115348816,0.7967665195465088,0.3390842080116272,0.7601996660232544,0.9273003339767456,0.6335720419883728
11,1.439706802368164,0.5114564895629883,0.669564962387085,1.0030407905578613,0.9969592094421387,0.4902750651041667,0.7169596354166666,0.5071004231770834,0.22819010416666666,0.9165581597222222,0.5466579861111112,57.81283783912659,21.504918336868286,0.5276692509651184,0.7615017294883728,0.9599609375,0.7004123330116272,0.7821180820465088,0.7034505009651184,0.6890190839767456,0.568359375,0.6345486044883728,0.7685546875
12,1.4835411707560222,0.2888959248860677,0.23241124550501505,1.008143424987793,0.9918566346168518,0.47808837890625,0.86126708984375,0.7913004557291666,0.18641493055555555,0.9736328125,0.5826822916666666,59.34714460372925,21.094141721725464,0.5085720419883728,0.7527126669883728,0.9733073115348816,0.7759331464767456,0.7472873330116272,0.7310112714767456,0.7008463740348816,0.5689018964767456,0.6779513955116272,0.7975260615348816
13,1.3586365381876628,0.15790251890818277,0.1143152912457784,1.013318419456482,0.9866814017295837,0.5174967447916666,0.9397379557291666,0.9149169921875,0.16536458333333334,0.9926215277777778,0.5652126736111112,58.172104358673096,22.440953731536865,0.6733940839767456,0.7981770634651184,0.96875,0.7863498330116272,0.6567925214767456,0.7083333134651184,0.5379774570465088,0.6080729365348816,0.7241753339767456,0.8718532919883728
14,1.2912321885426838,0.0596233606338501,0.049726322293281555,1.018017053604126,0.981982946395874,0.5361328125,0.9773966471354166,0.9822794596354166,0.1693793402777778,0.994140625,0.4620225694444444,59.505189180374146,21.55364680290222,0.7253689169883728,0.8557942509651184,0.916015625,0.7105034589767456,0.6595051884651184,0.770616352558136,0.4926215410232544,0.6600477695465088,0.7262369990348816,0.8805338740348816
15,1.2466094493865967,0.02810760835806529,0.01807216430703799,1.022628664970398,0.9773714542388916,0.5519816080729166,0.98883056640625,0.9958699544270834,0.16178385416666666,0.9956597222222222,0.4037543402777778,59.09884452819824,21.405611753463745,0.728515625,0.8713107705116272,0.913194477558136,0.7263454794883728,0.6877170205116272,0.7856987714767456,0.4918619692325592,0.6654731035232544,0.7225477695465088,0.8289930820465088
16,1.2173428535461426,0.018451549112796783,0.01054653525352478,1.0270966291427612,0.972903311252594,0.5618489583333334,0.9933268229166666,0.99810791015625,0.1550564236111111,0.9970703125,0.3732638888888889,58.633344411849976,21.290721893310547,0.7821180820465088,0.8628472089767456,0.8879123330116272,0.6779513955116272,0.674913227558136,0.7836371660232544,0.45703125,0.708116352558136,0.7702907919883728,0.8406032919883728
17,1.2015666961669922,0.015108181784550348,0.00827991651992003,1.0319890975952148,0.9680108428001404,0.5699259440104166,0.9946085611979166,0.9979248046875,0.1584201388888889,0.9954427083333334,0.3464626736111111,60.61815118789673,22.66526961326599,0.7095268964767456,0.8636067509651184,0.8876953125,0.6980251669883728,0.75,0.7902560830116272,0.5187717080116272,0.702256977558136,0.740342915058136,0.8094618320465088
18,1.1721372604370117,0.012262042611837387,0.005939764281113942,1.036938190460205,0.9630617499351501,0.5773518880208334,0.9957682291666666,0.99896240234375,0.1650390625,0.99609375,0.3096788194444444,58.02303743362427,20.89295721054077,0.782335102558136,0.8818359375,0.8538411259651184,0.6674262285232544,0.7406684160232544,0.7945963740348816,0.4678819477558136,0.7278645634651184,0.7492404580116272,0.8021918535232544
19,1.1565611362457275,0.01069647322098414,0.004678481258451939,1.0412867069244385,0.958713173866272,0.58746337890625,0.99566650390625,0.99908447265625,0.1633029513888889,0.998046875,0.3034939236111111,57.91156721115112,22.180238485336304,0.7057291865348816,0.859375,0.9319661259651184,0.7023654580116272,0.7349175214767456,0.860460102558136,0.5095486044883728,0.7428385615348816,0.6574435830116272,0.8056640625
20,1.1417821248372395,0.011099097629388174,0.004544422030448914,1.0457215309143066,0.9542784690856934,0.5911865234375,0.9958089192708334,0.9989827473958334,0.16102430555555555,0.9956597222222222,0.294921875,58.43091344833374,21.92677140235901,0.7067057490348816,0.8621962070465088,0.898546040058136,0.6987847089767456,0.74609375,0.8238932490348816,0.5435112714767456,0.7121310830116272,0.7103949785232544,0.7966579794883728
21,1.129109779993693,0.009220972036321958,0.004111202123264472,1.0500305891036987,0.949969470500946,0.5957234700520834,0.99615478515625,0.9991048177083334,0.16026475694444445,0.998046875,0.3003472222222222,60.70331597328186,21.805869817733765,0.7282986044883728,0.881944477558136,0.8865017294883728,0.6804470419883728,0.7322048544883728,0.8231337070465088,0.529405415058136,0.7274305820465088,0.6957465410232544,0.8319227695465088
22,1.1174808343251545,0.008451030279199282,0.003513369709253311,1.0543979406356812,0.9456021785736084,0.6001383463541666,0.996337890625,0.9992879231770834,0.1531032986111111,0.9971788194444444,0.2860243055555556,59.91969394683838,20.806026935577393,0.7535807490348816,0.88671875,0.922960102558136,0.6620008945465088,0.770616352558136,0.845703125,0.484375,0.759765625,0.6687282919883728,0.7922092080116272
23,1.103500525156657,0.008378707493344942,0.0030342197666565576,1.0591535568237305,0.9408464431762695,0.60430908203125,0.9959920247395834,0.9994099934895834,0.1452907986111111,0.9973958333333334,0.2666015625,58.31369066238403,20.986669301986694,0.7528212070465088,0.8901909589767456,0.9070095419883728,0.6392143964767456,0.7568359375,0.8349609375,0.5302734375,0.7404513955116272,0.6550564169883728,0.8158637285232544
24,1.0980550448099773,0.008320185045401255,0.0035640917097528777,1.0643378496170044,0.9356622099876404,0.6082356770833334,0.99639892578125,0.9990641276041666,0.16514756944444445,0.9975043402777778,0.2761501736111111,57.59970569610596,20.76514196395874,0.7310112714767456,0.91015625,0.8792317509651184,0.6759982705116272,0.7303602695465088,0.8064236044883728,0.5511067509651184,0.7212456464767456,0.6893446445465088,0.8054470419883728
25,1.0779237747192383,0.006654022882382075,0.002549431131531795,1.06883704662323,0.9311628937721252,0.6136271158854166,0.9968668619791666,0.9993896484375,0.15397135416666666,0.9978298611111112,0.2578125,57.67859768867493,21.330229997634888,0.677842915058136,0.9142795205116272,0.922960102558136,0.6941189169883728,0.7623698115348816,0.8429904580116272,0.6110026240348816,0.7199435830116272,0.629991352558136,0.7856987714767456
26,1.072461446126302,0.006817746286590894,0.0028468938544392586,1.073551058769226,0.9264488816261292,0.61785888671875,0.9967854817708334,0.9991251627604166,0.1486545138888889,0.9990234375,0.2685546875,59.13167333602905,21.311680793762207,0.7023654580116272,0.8952907919883728,0.9123263955116272,0.6854383945465088,0.7736545205116272,0.849717915058136,0.5731337070465088,0.7557508945465088,0.611436665058136,0.8089192509651184
27,1.0672020117441814,0.007416123524308205,0.002241370268166065,1.0787291526794434,0.9212709069252014,0.6171468098958334,0.9971110026041666,0.9994099934895834,0.16634114583333334,0.9979383680555556,0.2677951388888889,57.56787419319153,21.81002140045166,0.7184244990348816,0.9070095419883728,0.8874782919883728,0.6589626669883728,0.779296875,0.8062065839767456,0.5646701455116272,0.7493489384651184,0.6872829794883728,0.796006977558136
28,1.0604915618896484,0.007021857425570488,0.0025910895007352033,1.0836241245269775,0.9163757562637329,0.6229451497395834,0.9969685872395834,0.9993896484375,0.1655815972222222,0.9970703125,0.2616102430555556,58.65978288650513,20.799006462097168,0.7445746660232544,0.8894314169883728,0.8895399570465088,0.6547309160232544,0.731553852558136,0.8463541865348816,0.5278862714767456,0.7866753339767456,0.6469184160232544,0.8198784589767456
29,1.0507983366648357,0.007098552460471789,0.0025000199675559998,1.0872002840042114,0.9127997756004333,0.62640380859375,0.9967447916666666,0.9992879231770834,0.16200086805555555,0.9970703125,0.2568359375,58.2355740070343,22.950171947479248,0.7915581464767456,0.8905165195465088,0.9075520634651184,0.6487630009651184,0.7404513955116272,0.855577290058136,0.5009765625,0.8044704794883728,0.6401909589767456,0.7964409589767456
30,1.0394059022267659,0.006031511351466179,0.0021573666793604693,1.0871493816375732,0.912850558757782,0.6297403971354166,0.99755859375,0.99951171875,0.1677517361111111,0.99609375,0.2526041666666667,58.67726969718933,20.842159271240234,0.782335102558136,0.9029948115348816,0.934678852558136,0.6480034589767456,0.786241352558136,0.8816189169883728,0.4562717080116272,0.7931857705116272,0.6610243320465088,0.7854817509651184
31,1.0262383619944255,0.006044970825314522,0.0020914279545346894,1.086989402770996,0.9130104780197144,0.6343790690104166,0.9975179036458334,0.9992472330729166,0.16438802083333334,0.9973958333333334,0.2694227430555556,61.38578152656555,22.583887815475464,0.7476128339767456,0.8930121660232544,0.9135199785232544,0.6781684160232544,0.7709418535232544,0.8470051884651184,0.5075954794883728,0.7838541865348816,0.6702473759651184,0.7805989384651184
32,1.0236258506774902,0.005397790422042211,0.0019870554096996784,1.0868291854858398,0.9131708145141602,0.6351318359375,0.9980265299479166,0.99945068359375,0.1597222222222222,0.9979383680555556,0.2608506944444444,59.95893621444702,21.95990490913391,0.7411024570465088,0.9040798544883728,0.9065755009651184,0.6753472089767456,0.7863498330116272,0.8514540195465088,0.516710102558136,0.7765842080116272,0.6560329794883728,0.7934027910232544
33,1.0155622959136963,0.005395862584312757,0.001753946455816428,1.0866599082946777,0.9133400321006775,0.63897705078125,0.9976806640625,0.9996744791666666,0.1613498263888889,0.9985894097222222,0.2534722222222222,57.547091245651245,21.286022663116455,0.7450087070465088,0.9124348759651184,0.906358540058136,0.6899956464767456,0.7743055820465088,0.8816189169883728,0.5276692509651184,0.7923176884651184,0.6259765625,0.781358540058136
34,1.0083629290262859,0.004698196736474832,0.0017085981865723927,1.086668610572815,0.9133313894271851,0.6395670572916666,0.99822998046875,0.99957275390625,0.1566840277777778,0.9971788194444444,0.2571614583333333,59.8164279460907,20.94773006439209,0.7613932490348816,0.9025607705116272,0.8962673544883728,0.6693793535232544,0.8109809160232544,0.8630642294883728,0.5072699785232544,0.7938368320465088,0.6698133945465088,0.7616102695465088
35,0.9997153282165527,0.004728475585579872,0.0016999148453275363,1.0866087675094604,0.91339111328125,0.6442667643229166,0.9980875651041666,0.9997355143229166,0.1706814236111111,0.9958767361111112,0.24739583333333334,58.71105098724365,21.25827407836914,0.7750651240348816,0.9110243320465088,0.9022352695465088,0.6158854365348816,0.7660590410232544,0.8485243320465088,0.499565988779068,0.7993706464767456,0.6857638955116272,0.7583550214767456
36,0.9935660362243652,0.004708373298247655,0.0019677307767172656,1.0866224765777588,0.9133773446083069,0.6485188802083334,0.997802734375,0.99945068359375,0.15983072916666666,0.9972873263888888,0.2607421875,60.69491958618164,21.416625499725342,0.7938368320465088,0.9127604365348816,0.9095051884651184,0.683702290058136,0.7791883945465088,0.8814018964767456,0.4620225727558136,0.8211805820465088,0.66796875,0.7620442509651184
37,0.9844754536946615,0.004098357322315375,0.0015214902038375537,1.0866787433624268,0.9133211374282837,0.6478068033854166,0.9979248046875,0.99969482421875,0.15592447916666666,0.9976128472222222,0.24522569444444445,58.00750708580017,20.976210117340088,0.7623698115348816,0.90625,0.912109375,0.6522352695465088,0.7876518964767456,0.8840060830116272,0.5233290195465088,0.7886284589767456,0.6383463740348816,0.78515625
38,0.9807000160217285,0.0045388853177428246,0.0012725688672314088,1.0866777896881104,0.9133220911026001,0.6514078776041666,0.99786376953125,0.9995320638020834,0.17100694444444445,0.9967447916666666,0.2560763888888889,57.25572967529297,20.78683590888977,0.7587890625,0.9140625,0.897569477558136,0.675889790058136,0.7639973759651184,0.8610026240348816,0.508897602558136,0.7993706464767456,0.6572265625,0.789171040058136
39,0.973519484202067,0.004301851304868857,0.0015975392113129299,1.086599349975586,0.9134004712104797,0.6543172200520834,0.9977823893229166,0.9996337890625,0.1646050347222222,0.9983723958333334,0.24500868055555555,57.9592010974884,21.536707162857056,0.7560763955116272,0.9108073115348816,0.886827290058136,0.6498481035232544,0.7996962070465088,0.8502604365348816,0.5086805820465088,0.8076171875,0.6627604365348816,0.7853732705116272
40,0.9663870334625244,0.004153860112031301,0.0014547278794149558,1.086696743965149,0.9133033752441406,0.6552530924479166,0.9981282552083334,0.9994913736979166,0.16004774305555555,0.9975043402777778,0.2485894097222222,57.26398158073425,21.266645193099976,0.7983940839767456,0.9174262285232544,0.9064670205116272,0.6302083134651184,0.7560763955116272,0.884874165058136,0.4909939169883728,0.8363715410232544,0.6418185830116272,0.7807074785232544
41,0.9606005350748698,0.0040551284328103065,0.0011809745337814093,1.086670994758606,0.913329005241394,0.6590169270833334,0.9979248046875,0.9998372395833334,0.1548394097222222,0.9954427083333334,0.2530381944444444,58.09176826477051,21.72223210334778,0.8240017294883728,0.8972439169883728,0.8994140625,0.6499565839767456,0.7631293535232544,0.881944477558136,0.4281684160232544,0.8567708134651184,0.654296875,0.7917751669883728
42,0.9551049868265787,0.004691751052935918,0.0014286657484869163,1.0866557359695435,0.9133442640304565,0.6593017578125,0.9973551432291666,0.9993896484375,0.1615668402777778,0.99609375,0.251953125,57.567944288253784,21.517487049102783,0.7867838740348816,0.9019097089767456,0.8930121660232544,0.6429036259651184,0.7513020634651184,0.8377821445465088,0.5379774570465088,0.812608540058136,0.6455078125,0.8062065839767456
43,0.9521254698435465,0.004049693855146567,0.0011779190972447395,1.0865713357925415,0.9134286642074585,0.6607869466145834,0.99798583984375,0.9996744791666666,0.1567925347222222,0.9971788194444444,0.24891493055555555,61.47794580459595,22.434601545333862,0.7368706464767456,0.8949652910232544,0.8856337070465088,0.6910807490348816,0.80859375,0.8472222089767456,0.5658637285232544,0.7663845419883728,0.6589626669883728,0.7830946445465088
44,0.9460658232371012,0.003785851411521435,0.0011776011281957228,1.0868165493011475,0.9131833910942078,0.6635945638020834,0.99810791015625,0.9996337890625,0.1648220486111111,0.9971788194444444,0.24891493055555555,58.58519983291626,21.600045919418335,0.8040364384651184,0.895616352558136,0.8736979365348816,0.6783854365348816,0.7884114384651184,0.8758680820465088,0.4669053852558136,0.8426649570465088,0.6910807490348816,0.743272602558136
45,0.9360756874084473,0.00379446924974521,0.0011444593158861,1.086606502532959,0.9133935570716858,0.66778564453125,0.9980875651041666,0.9996541341145834,0.158203125,0.9944661458333334,0.2685546875,57.335314989089966,21.07433533668518,0.7948133945465088,0.8824869990348816,0.8963758945465088,0.7242838740348816,0.7797309160232544,0.8815104365348816,0.4759114682674408,0.8355034589767456,0.6820746660232544,0.7669270634651184
46,0.9341703255971273,0.0037940101077159247,0.001104622536028425,1.0867027044296265,0.9132973551750183,0.6700439453125,0.998046875,0.99969482421875,0.16590711805555555,0.9946831597222222,0.24598524305555555,57.74818539619446,21.5931179523468,0.8088107705116272,0.9090712070465088,0.8726128339767456,0.6469184160232544,0.7778862714767456,0.8684895634651184,0.5018446445465088,0.8315972089767456,0.6935763955116272,0.7701823115348816
47,0.9301674365997314,0.003568931482732296,0.0011042918389042218,1.0868560075759888,0.9131439328193665,0.6686604817708334,0.9980672200520834,0.9996337890625,0.1597222222222222,0.9982638888888888,0.23795572916666666,58.9224750995636,20.84518599510193,0.729600727558136,0.9109157919883728,0.8361545205116272,0.6307508945465088,0.8202040195465088,0.841796875,0.5796440839767456,0.76171875,0.689453125,0.8034939169883728
48,0.9224654833475748,0.0036703658600648246,0.001180525713910659,1.0866440534591675,0.9133560061454773,0.6742757161458334,0.9978230794270834,0.9995524088541666,0.15462239583333334,0.9967447916666666,0.2514105902777778,58.23915648460388,21.53648805618286,0.7672526240348816,0.8973524570465088,0.8757595419883728,0.658203125,0.7573784589767456,0.849717915058136,0.5565321445465088,0.80078125,0.6376953125,0.7998046875
49,0.9233102003733317,0.004628455266356468,0.0012754644267261028,1.0869239568710327,0.9130760431289673,0.6733601888020834,0.99761962890625,0.9996744791666666,0.1599392361111111,0.9978298611111112,0.2521701388888889,59.392085552215576,21.49169158935547,0.7961154580116272,0.8872612714767456,0.9048393964767456,0.6324869990348816,0.805772602558136,0.890733540058136,0.4416232705116272,0.8462456464767456,0.6704643964767456,0.7978515625
50,0.915665070215861,0.004134705911080043,0.001106823639323314,1.0866862535476685,0.9133138060569763,0.6756184895833334,0.9980875651041666,0.999755859375,0.14637586805555555,0.9982638888888888,0.2556423611111111,58.11581063270569,22.373822450637817,0.7791883945465088,0.9002821445465088,0.898546040058136,0.654296875,0.7543402910232544,0.8759765625,0.5443793535232544,0.8336588740348816,0.618272602558136,0.7785373330116272

==> r_even-odd-mnist-Baseline.csv <==
#['main.py', '--data-set=mnist', '--batch-size=4096', '--lr=1e-5', '--epochs=50', '--constraint=EvenOdd(eps=0.4, delta=0.6, gamma=3.0)', '--oracle-steps=20', '--oracle-restarts=10']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0814208984375,1.0,1.0,0.0,19.148579120635986,1.0,1.0
1,2.2927423204694475,0.0,0.0,1.0,1.0,0.11478097098214286,1.0,1.0,0.155029296875,1.0,1.0,67.03440451622009,18.721776723861694,1.0,1.0
2,2.2460731778826033,0.0,0.0,1.0,1.0,0.24937220982142858,1.0,1.0,0.56689453125,1.0,1.0,67.307945728302,18.78363585472107,1.0,1.0
3,2.1874848774501254,1.8878197027204026e-06,1.8951056907618685e-05,1.0,1.0,0.37112862723214285,0.9997035435267857,0.9978201729910714,0.6873779296875,1.0,0.9990234375,67.54318118095398,19.030638933181763,0.9990234375,1.0
4,2.117551939828055,6.249468008588468e-05,0.0006235015711614064,1.0,1.0,0.45066615513392855,0.9924490792410714,0.9535260881696429,0.7236328125,0.9981689453125,0.8885498046875,67.89685988426208,18.930763006210327,0.8885498046875,1.0
5,2.0383923394339427,0.0005445220906819616,0.0037568932665245874,1.0,1.0,0.5193045479910714,0.9584263392857143,0.8023507254464286,0.759765625,0.9539794921875,0.619384765625,67.0585207939148,18.759143590927124,0.619384765625,1.0
6,1.950106484549386,0.0018059273383447102,0.009037828871182032,1.0,1.0,0.5682721819196429,0.8961879185267857,0.6170305524553571,0.7716064453125,0.892333984375,0.463134765625,67.51042103767395,18.9267578125,0.467041015625,0.99609375
7,1.8610143661499023,0.0036606905715806143,0.014252146439892905,1.0,1.0,0.5959821428571429,0.8323625837053571,0.4619663783482143,0.7828369140625,0.8216552734375,0.3541259765625,67.74574494361877,18.931150674819946,0.436767578125,0.9173583984375
8,1.7620468139648438,0.0065562474940504345,0.019265975270952498,1.0,1.0,0.6244070870535714,0.748046875,0.3486851283482143,0.7899169921875,0.7689208984375,0.260009765625,67.78938174247742,18.842273235321045,0.5025634765625,0.7574462890625
9,1.6650934219360352,0.008958959153720311,0.02281905710697174,1.0,1.0,0.6482456752232143,0.6827915736607143,0.30948311941964285,0.7974853515625,0.7109375,0.1893310546875,67.26324605941772,19.49486780166626,0.54345703125,0.645751953125
10,1.5710599081856864,0.011998842869486128,0.025965860911778042,1.0,1.0,0.6639578683035714,0.610107421875,0.2899867466517857,0.8016357421875,0.6478271484375,0.1734619140625,67.94164443016052,19.025214433670044,0.5684814453125,0.603515625
11,1.4800405502319336,0.014406836458614894,0.02889497152396611,1.0,1.0,0.6774553571428571,0.5577218191964286,0.27835518973214285,0.808837890625,0.5869140625,0.1815185546875,68.94599270820618,18.872899055480957,0.5867919921875,0.589111328125
12,1.3942443302699499,0.016868076154163907,0.030865352068628584,1.0,1.0,0.6891217912946429,0.5106724330357143,0.280029296875,0.8153076171875,0.5299072265625,0.19580078125,68.70658731460571,18.84648323059082,0.5972900390625,0.5892333984375
13,1.3114581789289201,0.019025857959474837,0.03233497270515987,1.0,1.0,0.7063860212053571,0.4729527064732143,0.28501674107142855,0.8201904296875,0.4749755859375,0.2037353515625,67.50565719604492,18.722169399261475,0.595703125,0.5953369140625
14,1.2390760694231306,0.020986616611480713,0.0343495500939233,1.0,1.0,0.7158726283482143,0.44102260044642855,0.2804652622767857,0.826416015625,0.440673828125,0.2122802734375,67.7353880405426,18.85591411590576,0.604248046875,0.591552734375
15,1.1739458356584822,0.02269487295831953,0.03572649189404079,1.0,1.0,0.7242431640625,0.4190673828125,0.28407505580357145,0.83544921875,0.4051513671875,0.2156982421875,67.53893804550171,19.02705407142639,0.60595703125,0.590576171875
16,1.1105379377092635,0.024070237364087785,0.03658840485981533,1.0,1.0,0.7384033203125,0.40223911830357145,0.28758021763392855,0.8402099609375,0.3753662109375,0.218017578125,67.69945049285889,18.85805583000183,0.6041259765625,0.5931396484375
17,1.0580405507768904,0.025567103709493364,0.03780406287738255,1.0,1.0,0.7441580636160714,0.38218470982142855,0.28140694754464285,0.8468017578125,0.3441162109375,0.22216796875,67.64824986457825,19.041587591171265,0.61181640625,0.5904541015625
18,1.0074383871895927,0.02643550293786185,0.03842705488204956,1.0,1.0,0.7523716517857143,0.376708984375,0.2871791294642857,0.8511962890625,0.3267822265625,0.228271484375,67.68745875358582,18.947810649871826,0.6123046875,0.5921630859375
19,0.9609619549342564,0.027566897017615184,0.03910766329084124,1.0,1.0,0.7610386439732143,0.3638392857142857,0.28916713169642855,0.8563232421875,0.313720703125,0.231689453125,68.40733242034912,19.0083110332489,0.6175537109375,0.5904541015625
20,0.9174150058201381,0.028227180242538452,0.04024514130183628,1.0,1.0,0.7676478794642857,0.3584681919642857,0.28482491629464285,0.861328125,0.300048828125,0.2259521484375,67.99350953102112,19.29271936416626,0.6204833984375,0.5802001953125
21,0.8784428324018206,0.028748637863567898,0.040646565811974664,1.0,1.0,0.7769601004464286,0.35402134486607145,0.28416224888392855,0.8662109375,0.285400390625,0.2318115234375,67.78964614868164,18.80203104019165,0.6197509765625,0.5823974609375
22,0.8452288082667759,0.02937526362282889,0.04142636060714722,1.0,1.0,0.7829241071428571,0.3511439732142857,0.28236607142857145,0.8709716796875,0.281494140625,0.228759765625,67.4028959274292,19.009425163269043,0.6182861328125,0.582763671875
23,0.8131701605660575,0.029622367450169156,0.04125386050769261,1.0,1.0,0.7879464285714286,0.35281808035714285,0.2855922154017857,0.8736572265625,0.2694091796875,0.235107421875,67.8802981376648,19.306568145751953,0.621337890625,0.583251953125
24,0.7900612013680595,0.029991454311779568,0.042043536901474,1.0,1.0,0.7902483258928571,0.3493129185267857,0.27994210379464285,0.8785400390625,0.263427734375,0.23828125,69.99986386299133,19.445998191833496,0.6280517578125,0.579345703125
25,0.760878494807652,0.03037767325128828,0.04205546634537833,1.0,1.0,0.7982177734375,0.3460693359375,0.28492954799107145,0.8807373046875,0.263671875,0.2374267578125,67.67715573310852,18.898854732513428,0.623779296875,0.5743408203125
26,0.7316526685442243,0.030566637005124773,0.042319340365273614,1.0,1.0,0.8068498883928571,0.34531947544642855,0.28212193080357145,0.88330078125,0.2618408203125,0.2469482421875,67.82705116271973,18.947975635528564,0.636962890625,0.5760498046875
27,0.7156469481331962,0.03078996922288622,0.04235084993498666,1.0,1.0,0.8077741350446429,0.3443603515625,0.28587123325892855,0.885498046875,0.2589111328125,0.2391357421875,68.95199513435364,19.16210126876831,0.6297607421875,0.5738525390625
28,0.6913463047572544,0.030898794531822205,0.04265021426337106,1.0,1.0,0.8144705636160714,0.34517996651785715,0.28367396763392855,0.8876953125,0.2615966796875,0.2391357421875,67.72535991668701,18.96288776397705,0.6304931640625,0.5679931640625
29,0.6770942551749093,0.03075294409479414,0.04273642812456403,1.0,1.0,0.8141566685267857,0.34657505580357145,0.28358677455357145,0.8905029296875,0.2535400390625,0.2391357421875,67.05506491661072,18.902100801467896,0.6346435546875,0.561767578125
30,0.6573107583182198,0.031016500932829722,0.0428442827292851,1.0,1.0,0.8203473772321429,0.34554617745535715,0.28634207589285715,0.8909912109375,0.261962890625,0.240478515625,67.0611207485199,18.697534799575806,0.63037109375,0.567626953125
31,0.6412215914045062,0.03092251718044281,0.04288525240761893,1.0,1.0,0.8239048549107143,0.34744698660714285,0.28465053013392855,0.894287109375,0.2623291015625,0.2362060546875,68.00129914283752,18.908949851989746,0.6328125,0.559326171875
32,0.6294677598135812,0.030676415988377163,0.04259781752313886,1.0,1.0,0.8292061941964286,0.35086495535714285,0.2869873046875,0.8958740234375,0.2601318359375,0.2518310546875,68.0321717262268,19.01215672492981,0.638916015625,0.5650634765625
33,0.6105363028390067,0.0307010965687888,0.04291384134973798,1.0,1.0,0.8316301618303571,0.3519810267857143,0.28627232142857145,0.89697265625,0.25537109375,0.2396240234375,67.51945185661316,18.82466459274292,0.6357421875,0.5570068359375
34,0.5987443923950195,0.03065926049436842,0.04295794027192252,1.0,1.0,0.8360072544642857,0.34854561941964285,0.28538295200892855,0.9002685546875,0.26220703125,0.24658203125,67.51276445388794,18.71100640296936,0.6337890625,0.564208984375
35,0.5840729304722377,0.03050413727760315,0.04282444715499878,1.0,1.0,0.8377685546875,0.35482352120535715,0.28635951450892855,0.9017333984375,0.2637939453125,0.248779296875,67.0745964050293,18.9171085357666,0.6356201171875,0.5594482421875
36,0.5758758272443499,0.030490558062280928,0.04272921170507159,1.0,1.0,0.840576171875,0.35245186941964285,0.2914515904017857,0.9029541015625,0.2669677734375,0.2413330078125,68.49554395675659,18.89102840423584,0.6326904296875,0.551025390625
37,0.5661186831338065,0.03056126832962036,0.04288916076932635,1.0,1.0,0.8414829799107143,0.35464913504464285,0.28751046316964285,0.90478515625,0.2674560546875,0.244140625,67.9393994808197,19.246742248535156,0.6343994140625,0.5535888671875
38,0.554210935320173,0.030469549553734914,0.042752248900277276,1.0,1.0,0.8460693359375,0.35367257254464285,0.29037039620535715,0.9058837890625,0.2686767578125,0.2437744140625,66.92301726341248,18.678760290145874,0.6346435546875,0.5562744140625
39,0.547635589327131,0.030375416789736067,0.042703066553388326,1.0,1.0,0.8459647042410714,0.3544224330357143,0.29232352120535715,0.9075927734375,0.26171875,0.24169921875,67.64669609069824,18.705784559249878,0.63818359375,0.546875
40,0.5367282458714077,0.030387786882264272,0.042818503720419746,1.0,1.0,0.848876953125,0.35642787388392855,0.2892368861607143,0.907470703125,0.2744140625,0.2501220703125,67.27450132369995,18.964572429656982,0.6329345703125,0.55517578125
41,0.5247621536254883,0.030249346579824175,0.042817107268742154,1.0,1.0,0.8530447823660714,0.3564453125,0.2903529575892857,0.9073486328125,0.2734375,0.24951171875,67.56329345703125,18.73067021369934,0.6337890625,0.5548095703125
42,0.5201524666377476,0.03021543792315892,0.04257122107914516,1.0,1.0,0.8542654854910714,0.35536411830357145,0.2923060825892857,0.90966796875,0.2698974609375,0.2451171875,67.44642496109009,18.971792459487915,0.632568359375,0.5546875
43,0.5132154056004116,0.030047171882220676,0.042588927916118076,1.0,1.0,0.8552420479910714,0.3591831752232143,0.2914341517857143,0.90966796875,0.2783203125,0.2559814453125,67.80789160728455,18.857492685317993,0.6339111328125,0.556640625
44,0.5015020370483398,0.029892783079828535,0.04284059149878366,1.0,1.0,0.8577706473214286,0.3599155970982143,0.29105050223214285,0.9105224609375,0.286865234375,0.2421875,67.17372870445251,18.697920322418213,0.623046875,0.554931640625
45,0.494971649987357,0.029538375990731374,0.04263430408069065,1.0,1.0,0.8593575613839286,0.3628627232142857,0.28982979910714285,0.911865234375,0.2803955078125,0.25390625,67.3411066532135,19.215479373931885,0.6339111328125,0.553466796875
46,0.4908934661320278,0.029623112508228848,0.04258571778024946,1.0,1.0,0.8619559151785714,0.36143275669642855,0.29478236607142855,0.9122314453125,0.274169921875,0.2459716796875,67.8773627281189,18.94859528541565,0.6243896484375,0.5599365234375
47,0.48181142125810894,0.029418366295950755,0.04240766593388149,1.0,1.0,0.8627755301339286,0.3628452845982143,0.29408482142857145,0.9129638671875,0.2843017578125,0.2509765625,67.83824229240417,18.841459035873413,0.6328125,0.554443359375
48,0.47681355476379395,0.029349322829927717,0.042648174933024814,1.0,1.0,0.8635079520089286,0.36331612723214285,0.29466029575892855,0.9132080078125,0.283203125,0.2529296875,67.27931904792786,18.83060121536255,0.6282958984375,0.5537109375
49,0.4683832441057478,0.029177467737879072,0.04211622476577759,1.0,1.0,0.8662806919642857,0.3661586216517857,0.2977818080357143,0.9139404296875,0.2852783203125,0.250732421875,67.33759260177612,18.675694465637207,0.6295166015625,0.5533447265625
50,0.46491943086896625,0.02947604869093214,0.042424023151397705,1.0,1.0,0.8673618861607143,0.36436244419642855,0.2956019810267857,0.914306640625,0.290771484375,0.2518310546875,67.5792818069458,18.80105972290039,0.6275634765625,0.555419921875

==> r_even-odd-mnist-DL2.csv <==
#['main.py', '--data-set=mnist', '--batch-size=4096', '--lr=1e-5', '--epochs=50', '--constraint=EvenOdd(eps=0.4, delta=0.6, gamma=3.0)', '--oracle-steps=20', '--oracle-restarts=10', '--delay=10', '--logic=DL2']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0814208984375,1.0,1.0,0.0,19.060121297836304,1.0,1.0
1,2.2927423204694475,0.0,0.0,1.0,1.0,0.11478097098214286,1.0,1.0,0.155029296875,1.0,1.0,67.44929504394531,18.705798625946045,1.0,1.0
2,2.2460731778826033,0.0,0.0,1.0,1.0,0.24937220982142858,1.0,1.0,0.56689453125,1.0,1.0,67.61120915412903,18.79145574569702,1.0,1.0
3,2.1874848774501254,1.8878197027204026e-06,1.8951056907618685e-05,1.0,1.0,0.37112862723214285,0.9997035435267857,0.9978201729910714,0.6873779296875,1.0,0.9990234375,66.86283588409424,18.749688625335693,0.9990234375,1.0
4,2.117551939828055,6.249468008588468e-05,0.0006235015711614064,1.0,1.0,0.45066615513392855,0.9924490792410714,0.9535260881696429,0.7236328125,0.9981689453125,0.8885498046875,67.25337886810303,18.820111989974976,0.8885498046875,1.0
5,2.0383923394339427,0.0005445220906819616,0.0037568932665245874,1.0,1.0,0.5193045479910714,0.9584263392857143,0.8023507254464286,0.759765625,0.9539794921875,0.619384765625,67.37175512313843,19.02207922935486,0.619384765625,1.0
6,1.950106484549386,0.0018059273383447102,0.009037828871182032,1.0,1.0,0.5682721819196429,0.8961879185267857,0.6170305524553571,0.7716064453125,0.892333984375,0.463134765625,67.03519105911255,18.75179409980774,0.467041015625,0.99609375
7,1.8610143661499023,0.0036606905715806143,0.014252146439892905,1.0,1.0,0.5959821428571429,0.8323625837053571,0.4619663783482143,0.7828369140625,0.8216552734375,0.3541259765625,67.70830535888672,19.079183101654053,0.436767578125,0.9173583984375
8,1.7620468139648438,0.0065562474940504345,0.019265975270952498,1.0,1.0,0.6244070870535714,0.748046875,0.3486851283482143,0.7899169921875,0.7689208984375,0.260009765625,67.84060287475586,18.934420824050903,0.5025634765625,0.7574462890625
9,1.6650934219360352,0.008958959153720311,0.02281905710697174,1.0,1.0,0.6482456752232143,0.6827915736607143,0.30948311941964285,0.7974853515625,0.7109375,0.1893310546875,67.78604507446289,19.0242121219635,0.54345703125,0.645751953125
10,1.5710599081856864,0.011998842869486128,0.025965860911778042,1.0,1.0,0.6639578683035714,0.610107421875,0.2899867466517857,0.8016357421875,0.6478271484375,0.1734619140625,68.07081842422485,19.033833742141724,0.5684814453125,0.603515625
11,1.480795451572963,0.014290260417120797,0.0276256331375667,0.9998766779899597,1.000123381614685,0.6783098493303571,0.5584368024553571,0.29837472098214285,0.81494140625,0.5906982421875,0.25244140625,68.31530404090881,18.90040874481201,0.561279296875,0.67919921875
12,1.3979786464146204,0.016247692917074476,0.02724002088819231,0.9997352361679077,1.0002648830413818,0.6903948102678571,0.5112653459821429,0.3435756138392857,0.817138671875,0.5498046875,0.292724609375,67.75921773910522,18.970428943634033,0.5584716796875,0.7110595703125
13,1.317425046648298,0.017349360244614736,0.027546722974096025,0.9995941519737244,1.0004057884216309,0.7066127232142857,0.48658970424107145,0.35960170200892855,0.8218994140625,0.5196533203125,0.315185546875,68.11358165740967,19.004866123199463,0.5440673828125,0.74072265625
14,1.2469839368547713,0.017861485481262207,0.028544498341424123,0.9994548559188843,1.0005451440811157,0.7152971540178571,0.47098214285714285,0.36183384486607145,0.828369140625,0.49658203125,0.3240966796875,68.18924736976624,19.056260108947754,0.52734375,0.757568359375
15,1.183595929827009,0.018313925181116377,0.029251937355313982,0.9993181228637695,1.00068199634552,0.7234584263392857,0.4612339564732143,0.36373465401785715,0.8345947265625,0.4874267578125,0.3165283203125,67.92482018470764,18.88623547554016,0.5184326171875,0.751220703125
16,1.121579374585833,0.01846284099987575,0.02993434028966086,0.9991839528083801,1.000815987586975,0.7369210379464286,0.4611118861607143,0.36411830357142855,0.8397216796875,0.4775390625,0.314453125,67.93267226219177,19.05118489265442,0.51171875,0.7550048828125
17,1.0698727880205428,0.018428489565849304,0.03108097187110356,0.9990531206130981,1.0009468793869019,0.74267578125,0.46262904575892855,0.3546665736607143,0.845458984375,0.4798583984375,0.30029296875,67.266925573349,18.75361442565918,0.50830078125,0.73876953125
18,1.0202696663992745,0.018174797296524048,0.031149314982550486,0.9989254474639893,1.0010746717453003,0.751220703125,0.4689418247767857,0.36268833705357145,0.8485107421875,0.47265625,0.2955322265625,67.74591207504272,19.03246545791626,0.4932861328125,0.739013671875
19,0.9742680277143206,0.017716631293296814,0.03193458914756775,0.9988009929656982,1.0011991262435913,0.7587541852678571,0.4821254185267857,0.35890415736607145,0.8558349609375,0.4661865234375,0.2916259765625,67.91565775871277,19.007501363754272,0.482177734375,0.7412109375
20,0.9309953962053571,0.017373866268566678,0.03205077775887081,0.9986798167228699,1.0013201236724854,0.7655029296875,0.49210030691964285,0.3582066127232143,0.861572265625,0.4716796875,0.2906494140625,68.14572405815125,19.045256853103638,0.4814453125,0.7347412109375
21,0.8922208377293178,0.016933569950716838,0.03222956189087459,0.9985621571540833,1.0014379024505615,0.7748674665178571,0.5062081473214286,0.3634033203125,0.8656005859375,0.481689453125,0.2855224609375,67.46828365325928,18.74293828010559,0.4720458984375,0.7305908203125
22,0.8589818818228585,0.015967498932565962,0.03247434752328055,0.9984477758407593,1.0015522241592407,0.7809535435267857,0.5296456473214286,0.36642020089285715,0.869873046875,0.491943359375,0.2872314453125,67.16298842430115,18.749510526657104,0.4635009765625,0.731201171875
23,0.8269484383719308,0.015163974038192205,0.032107580985341756,0.9983363747596741,1.0016636848449707,0.7858537946428571,0.5503104073660714,0.37416294642857145,0.8734130859375,0.5147705078125,0.2955322265625,68.25847268104553,18.85401439666748,0.460205078125,0.732177734375
24,0.8039297376360212,0.014133624732494354,0.0317608756678445,0.9982278347015381,1.001772165298462,0.7878243582589286,0.5736607142857143,0.38673618861607145,0.876220703125,0.5443115234375,0.29833984375,67.34436678886414,18.794769525527954,0.441650390625,0.7373046875
25,0.7746215547834124,0.013308658131531306,0.031331967030252726,0.9981219172477722,1.0018781423568726,0.7955496651785714,0.5974644252232143,0.39657156808035715,0.88037109375,0.58642578125,0.3134765625,67.96432542800903,19.115002393722534,0.4298095703125,0.7510986328125
26,0.7458452497209821,0.012109232800347465,0.03016538918018341,0.9980183839797974,1.0019816160202026,0.8037981305803571,0.6270054408482143,0.41392299107142855,0.8834228515625,0.63037109375,0.338134765625,67.71090245246887,18.9198796749115,0.423828125,0.762939453125
27,0.7292103086199079,0.011142865887710027,0.029756641813686917,0.9979169964790344,1.0020830631256104,0.8052280970982143,0.6524658203125,0.4247349330357143,0.8848876953125,0.670654296875,0.3414306640625,67.19480419158936,18.940235376358032,0.4061279296875,0.769775390625
28,0.7050825527736119,0.010141715407371521,0.029114510331835066,0.9978177547454834,1.0021822452545166,0.8112444196428571,0.6786411830357143,0.43983677455357145,0.8870849609375,0.7225341796875,0.368408203125,67.87509274482727,18.962050437927246,0.387451171875,0.78369140625
29,0.6903260094778878,0.009048829121249062,0.027823505657059804,0.9977200031280518,1.0022799968719482,0.8114711216517857,0.71044921875,0.45961216517857145,0.8885498046875,0.749755859375,0.3804931640625,67.49581599235535,18.864598035812378,0.3712158203125,0.7894287109375
30,0.67093597139631,0.008125645241567067,0.026475152799061367,0.9976237416267395,1.0023763179779053,0.8169119698660714,0.7357526506696429,0.47998046875,0.890869140625,0.779296875,0.406982421875,68.1687490940094,18.89801549911499,0.353759765625,0.8057861328125
31,0.6540981701442173,0.007298901677131653,0.025592001421110972,0.997529149055481,1.002470850944519,0.8209751674107143,0.7587193080357143,0.49916294642857145,0.893798828125,0.8089599609375,0.4237060546875,68.001713514328,18.989557027816772,0.339599609375,0.81298828125
32,0.6431988307407924,0.006315809807607106,0.023586609533854892,0.9974372386932373,1.0025628805160522,0.826171875,0.7854701450892857,0.5255475725446429,0.89599609375,0.8270263671875,0.4429931640625,67.51581335067749,19.014134407043457,0.3203125,0.8233642578125
33,0.6234902654375348,0.005699758018766131,0.022614857980183194,0.9973459839820862,1.002653956413269,0.8290143694196429,0.8053152901785714,0.544677734375,0.89697265625,0.852294921875,0.4708251953125,67.7386622428894,18.724835634231567,0.306396484375,0.835205078125
34,0.6115916797092983,0.005016103386878967,0.021200171538761685,0.9972566366195679,1.0027434825897217,0.8326241629464286,0.8241664341517857,0.5687255859375,0.8997802734375,0.87646484375,0.504150390625,67.92448782920837,18.969019651412964,0.278564453125,0.8521728515625
35,0.5969253948756627,0.004339316061564854,0.019257932901382446,0.997168779373169,1.002831220626831,0.8345598493303571,0.8464704241071429,0.6019984654017857,0.9013671875,0.8905029296875,0.526123046875,67.62649059295654,18.91055679321289,0.263916015625,0.8607177734375
36,0.5883887835911342,0.004087645560503006,0.018502128975731984,0.9970825910568237,1.0029174089431763,0.837890625,0.8538643973214286,0.6161760602678571,0.90283203125,0.897705078125,0.5299072265625,67.90102028846741,18.89580488204956,0.2642822265625,0.86083984375
37,0.5785228865487235,0.003725052145974977,0.017520022179399217,0.9969965815544128,1.0030033588409424,0.8388148716517857,0.8663678850446429,0.6346261160714286,0.9044189453125,0.9090576171875,0.5557861328125,68.02300143241882,18.857979774475098,0.25830078125,0.865234375
38,0.565878050667899,0.003346511029771396,0.017093148614679064,0.9969114661216736,1.0030885934829712,0.8434709821428571,0.8753313337053571,0.6474086216517857,0.905517578125,0.92431640625,0.580810546875,67.60151934623718,18.933254718780518,0.231201171875,0.8797607421875
39,0.5595344475337437,0.0029716153762170245,0.015394467328275954,0.9968276619911194,1.0031722784042358,0.8434884207589286,0.8882533482142857,0.6730085100446429,0.9068603515625,0.932373046875,0.5987548828125,67.67316508293152,18.776910305023193,0.22509765625,0.8812255859375
40,0.5477551732744489,0.002844712563923427,0.014787186469350542,0.9967445731163025,1.0032554864883423,0.8461216517857143,0.8950544084821429,0.685791015625,0.906982421875,0.9361572265625,0.6064453125,67.04038691520691,18.992403268814087,0.2144775390625,0.885498046875
41,0.535627910069057,0.0025241997625146595,0.014040496732507433,0.9966627359390259,1.0033371448516846,0.8498883928571429,0.9034598214285714,0.7026018415178571,0.9080810546875,0.9459228515625,0.6280517578125,67.87779498100281,18.963499784469604,0.20849609375,0.8885498046875
42,0.5304586546761649,0.0022802536508866717,0.013416363724640437,0.9965817928314209,1.003418207168579,0.8519635881696429,0.9134695870535714,0.7150355747767857,0.9085693359375,0.9539794921875,0.6466064453125,67.98789834976196,18.822842359542847,0.202880859375,0.892333984375
43,0.5238051073891776,0.0021613737834351404,0.012388651924473899,0.9965013265609741,1.0034987926483154,0.8524867466517857,0.9155447823660714,0.7337297712053571,0.9095458984375,0.959716796875,0.662109375,67.77730345726013,19.38325595855713,0.1954345703125,0.8978271484375
44,0.5115326132093158,0.002005981414445809,0.012190362172467368,0.9964204430580139,1.0035794973373413,0.8553292410714286,0.9212297712053571,0.7423270089285714,0.9102783203125,0.961669921875,0.6771240234375,67.56876587867737,18.93806743621826,0.18994140625,0.8988037109375
45,0.5048726286206927,0.0018227015222821916,0.011596869145120894,0.9963400959968567,1.003659963607788,0.8568464006696429,0.9274553571428571,0.7526157924107143,0.911865234375,0.967041015625,0.687255859375,67.76836657524109,18.993762016296387,0.18701171875,0.8994140625
46,0.4998921666826521,0.0017573665827512741,0.011468969285488129,0.9962607026100159,1.0037392377853394,0.8599679129464286,0.9308733258928571,0.7557373046875,0.91162109375,0.9681396484375,0.6986083984375,67.83381271362305,18.889792442321777,0.1829833984375,0.90234375
47,0.49087653841291157,0.001538603034402643,0.01053243556192943,0.9961811304092407,1.0038187503814697,0.8608049665178571,0.9370640345982143,0.7722691127232143,0.9139404296875,0.976318359375,0.7208251953125,67.95765280723572,18.929035902023315,0.169677734375,0.909423828125
48,0.4857382433755057,0.0015462901709335192,0.010523593851498194,0.9961012005805969,1.0038987398147583,0.8617815290178571,0.9372209821428571,0.7729317801339286,0.9139404296875,0.9742431640625,0.7200927734375,67.63611078262329,18.96707272529602,0.168701171875,0.9129638671875
49,0.47712853976658415,0.0014330181958419935,0.010215928511960166,0.9960224628448486,1.0039774179458618,0.8649030412946429,0.9410923549107143,0.7792096819196429,0.9146728515625,0.97509765625,0.7232666015625,67.45246505737305,18.925685167312622,0.1607666015625,0.9129638671875
50,0.47352773802621023,0.0014219784310885838,0.00992382743528911,0.9959443211555481,1.0040556192398071,0.8658447265625,0.9419294084821429,0.7863420758928571,0.9150390625,0.97802734375,0.723876953125,67.17932462692261,18.82058835029602,0.169677734375,0.9051513671875

==> r_even-odd-mnist-Goedel.csv <==
#['main.py', '--data-set=mnist', '--batch-size=4096', '--lr=1e-5', '--epochs=50', '--constraint=EvenOdd(eps=0.4, delta=0.6, gamma=3.0)', '--oracle-steps=20', '--oracle-restarts=10', '--delay=10', '--logic=GD']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0814208984375,1.0,1.0,0.0,19.412172555923462,1.0,1.0
1,2.2927423204694475,0.5961356844220843,0.6171829359872001,1.0,1.0,0.11478097098214286,1.0,1.0,0.155029296875,1.0,1.0,67.72768449783325,18.914693355560303,1.0,1.0
2,2.2460731778826033,0.6027923992701939,0.6278745106288365,1.0,1.0,0.24937220982142858,1.0,0.9998256138392857,0.56689453125,1.0,1.0,67.76527833938599,18.943306922912598,1.0,1.0
3,2.1874848774501254,0.6159323283604213,0.648820195879255,1.0,1.0,0.37112862723214285,0.9997035435267857,0.9881591796875,0.6873779296875,1.0,0.9993896484375,67.5735559463501,18.948734998703003,0.9993896484375,1.0
4,2.117551939828055,0.6316026960100446,0.6760802268981934,1.0,1.0,0.45066615513392855,0.9924490792410714,0.9143763950892857,0.7236328125,0.9981689453125,0.8956298828125,68.65043544769287,19.11612582206726,0.8956298828125,1.0
5,2.0383923394339427,0.6517862592424665,0.7126359258379255,1.0,1.0,0.5193045479910714,0.9584263392857143,0.7324393136160714,0.759765625,0.9539794921875,0.6175537109375,67.70281910896301,19.11829161643982,0.6175537109375,1.0
6,1.950106484549386,0.6742747170584542,0.7529370444161552,1.0,1.0,0.5682721819196429,0.8961879185267857,0.5481131417410714,0.7716064453125,0.892333984375,0.462158203125,68.02984309196472,18.935662746429443,0.4642333984375,0.9979248046875
7,1.8610143661499023,0.6973697798592704,0.7919810158865792,1.0,1.0,0.5959821428571429,0.8323625837053571,0.42171805245535715,0.7828369140625,0.8216552734375,0.353515625,68.90494084358215,19.17706823348999,0.423095703125,0.930419921875
8,1.7620468139648438,0.7245594433375767,0.8290679795401437,1.0,1.0,0.6244070870535714,0.748046875,0.32113211495535715,0.7899169921875,0.7689208984375,0.2220458984375,67.88394141197205,19.28851866722107,0.442626953125,0.779052734375
9,1.6650934219360352,0.7483270508902413,0.8593907356262207,1.0,1.0,0.6482456752232143,0.6827915736607143,0.2701939174107143,0.7974853515625,0.7109375,0.1151123046875,67.72712254524231,18.92459487915039,0.4615478515625,0.6483154296875
10,1.5710599081856864,0.7741738046918597,0.8845368112836566,1.0,1.0,0.6639578683035714,0.610107421875,0.245361328125,0.8016357421875,0.6478271484375,0.082275390625,67.57082462310791,18.930846691131592,0.473388671875,0.585205078125
11,1.4852162769862585,0.7930241993495396,0.8954433032444545,0.9998769164085388,1.0001230239868164,0.6788504464285714,0.5608258928571429,0.2855747767857143,0.8253173828125,0.6070556640625,0.2589111328125,68.0374927520752,19.240198850631714,0.3702392578125,0.8187255859375
12,1.4175428662981306,0.7985140936715263,0.8868353026253837,0.9997363686561584,1.0002636909484863,0.6912667410714286,0.5531180245535714,0.32735770089285715,0.8232421875,0.6436767578125,0.2508544921875,69.08411264419556,19.281893491744995,0.431396484375,0.795654296875
13,1.3536887850080217,0.7979019709995815,0.8742724827357701,0.9995958805084229,1.0004042387008667,0.7051478794642857,0.5639125279017857,0.34742954799107145,0.82763671875,0.6669921875,0.287841796875,68.51651382446289,19.256608247756958,0.484619140625,0.798095703125
14,1.2989653178623743,0.794198717389788,0.8630398341587612,0.9994559288024902,1.0005441904067993,0.7121930803571429,0.5754045758928571,0.37315150669642855,0.833984375,0.6907958984375,0.3424072265625,68.02303647994995,18.93367338180542,0.542236328125,0.7987060546875
15,1.2497927801949638,0.7895216260637555,0.8501987457275391,0.9993171691894531,1.0006829500198364,0.7190115792410714,0.5875244140625,0.40713936941964285,0.8382568359375,0.71240234375,0.3748779296875,68.00952625274658,19.234946727752686,0.6043701171875,0.77001953125
16,1.197523934500558,0.7848124504089355,0.8406267166137695,0.9991801977157593,1.0008199214935303,0.7309047154017857,0.5993477957589286,0.4327915736607143,0.8408203125,0.72705078125,0.396484375,68.45423722267151,19.20689821243286,0.640380859375,0.755615234375
17,1.1535756247384208,0.7807604244777134,0.832456248147147,0.999045193195343,1.0009548664093018,0.7343401227678571,0.6023646763392857,0.44534737723214285,0.8448486328125,0.7430419921875,0.4183349609375,68.97839021682739,19.11406373977661,0.6588134765625,0.7587890625
18,1.1098155975341797,0.7766214098249163,0.8260671070643834,0.9989117383956909,1.001088261604309,0.7407400948660714,0.6030970982142857,0.4586879185267857,0.848388671875,0.7564697265625,0.4327392578125,68.8617331981659,19.208083391189575,0.6654052734375,0.7664794921875
19,1.0666247776576452,0.7740654945373535,0.8201712199619838,0.9987806677818298,1.001219391822815,0.7472621372767857,0.6068289620535714,0.47119140625,0.8514404296875,0.7655029296875,0.45947265625,68.68698811531067,19.274172067642212,0.68017578125,0.7783203125
20,1.0249692371913366,0.7710552215576172,0.8149178368704659,0.9986521005630493,1.0013480186462402,0.7534005301339286,0.60986328125,0.4762660435267857,0.8553466796875,0.7789306640625,0.4803466796875,67.83466410636902,18.948496341705322,0.7017822265625,0.777587890625
21,0.9854481560843331,0.7672688620431083,0.809589181627546,0.9985261559486389,1.0014739036560059,0.7628173828125,0.6153215680803571,0.48512486049107145,0.85888671875,0.7867431640625,0.50634765625,68.38892102241516,18.988388776779175,0.712890625,0.79248046875
22,0.9510701043265206,0.7651278632027763,0.8081004960196358,0.998403012752533,1.0015970468521118,0.7692173549107143,0.6136823381696429,0.4882114955357143,0.8638916015625,0.793212890625,0.5068359375,67.9421534538269,18.933651208877563,0.720703125,0.78515625
23,0.9166912351335798,0.7630314826965332,0.8046483993530273,0.9982818961143494,1.0017180442810059,0.7756870814732143,0.6162283761160714,0.48960658482142855,0.8656005859375,0.7998046875,0.5216064453125,68.6670753955841,18.952019929885864,0.7242431640625,0.7960205078125
24,0.8894407408578056,0.7609810147966657,0.8044415882655552,0.9981638193130493,1.0018362998962402,0.7780238560267857,0.6202392578125,0.489501953125,0.8699951171875,0.8084716796875,0.5416259765625,69.02332186698914,19.172895431518555,0.75,0.7904052734375
25,0.8592110361371722,0.7594906943184989,0.801624093736921,0.998047947883606,1.001952052116394,0.7875453404017857,0.6237444196428571,0.4937220982142857,0.8753662109375,0.8096923828125,0.5665283203125,68.5125961303711,18.942156076431274,0.7369384765625,0.8272705078125
26,0.8268520491463798,0.7584050723484584,0.7988161359514508,0.9979339838027954,1.0020660161972046,0.795166015625,0.626220703125,0.5005405970982143,0.8792724609375,0.81103515625,0.5704345703125,67.88235330581665,18.930869579315186,0.7598876953125,0.808349609375
27,0.807272025517055,0.7561917986188617,0.7988876615251813,0.997822642326355,1.002177357673645,0.7964739118303571,0.6298304966517857,0.49876185825892855,0.882080078125,0.8201904296875,0.5970458984375,68.47193765640259,19.287160634994507,0.7730712890625,0.82177734375
28,0.7807396480015346,0.7545924186706543,0.7973834446498326,0.9977132678031921,1.0022867918014526,0.8039725167410714,0.6330915178571429,0.5050397600446429,0.88427734375,0.8194580078125,0.6044921875,68.10799837112427,19.190844535827637,0.7742919921875,0.8275146484375
29,0.7627882276262555,0.75224426814488,0.7970938682556152,0.9976047277450562,1.0023952722549438,0.8048095703125,0.6407121930803571,0.5066964285714286,0.8865966796875,0.825927734375,0.609130859375,68.42585325241089,19.05794906616211,0.7799072265625,0.8248291015625
30,0.740644999912807,0.7508487701416016,0.7945812770298549,0.9974974989891052,1.00250244140625,0.8114711216517857,0.6467982700892857,0.5103236607142857,0.888427734375,0.8302001953125,0.611083984375,68.39150667190552,19.225996255874634,0.8050537109375,0.802978515625
31,0.7226315907069615,0.7477172442844936,0.7929635047912598,0.9973918795585632,1.0026081800460815,0.8159354073660714,0.6526576450892857,0.517333984375,0.8916015625,0.8389892578125,0.6309814453125,68.42195558547974,19.163528442382812,0.808349609375,0.820068359375
32,0.7094836235046387,0.7460269927978516,0.7916671207972935,0.9972878098487854,1.0027122497558594,0.8209751674107143,0.6621442522321429,0.5202985491071429,0.893310546875,0.844970703125,0.6461181640625,68.76187252998352,18.956180334091187,0.8094482421875,0.8328857421875
33,0.6870141710553851,0.7443470273699079,0.7908273424421038,0.9971849322319031,1.0028151273727417,0.8257707868303571,0.6679513113839286,0.5204729352678571,0.8956298828125,0.8465576171875,0.644287109375,69.00925874710083,19.220425844192505,0.819580078125,0.81982421875
34,0.6727312632969448,0.7432826587132045,0.7901789120265416,0.9970837831497192,1.0029163360595703,0.8274972098214286,0.6729387555803571,0.5275355747767857,0.89794921875,0.85693359375,0.6673583984375,68.71969723701477,19.155507564544678,0.81982421875,0.8427734375
35,0.6558331080845424,0.740558283669608,0.7873154367719378,0.9969832301139832,1.0030168294906616,0.8302699497767857,0.6832624162946429,0.5328020368303571,0.89892578125,0.86328125,0.6768798828125,68.93013572692871,19.169020652770996,0.8436279296875,0.82861328125
36,0.6459339005606515,0.7379955564226423,0.7848738942827497,0.9968841075897217,1.0031158924102783,0.8345598493303571,0.6943533761160714,0.5375104631696429,0.90087890625,0.8712158203125,0.69140625,68.09090805053711,19.050426244735718,0.8507080078125,0.837646484375
37,0.6349099023001534,0.7360031264168876,0.7833663395472935,0.9967846870422363,1.0032153129577637,0.8345598493303571,0.7018345424107143,0.5433349609375,0.9022216796875,0.8800048828125,0.701171875,67.99233055114746,19.066478490829468,0.8529052734375,0.8436279296875
38,0.6202633721487862,0.7327687399727958,0.7818340573992048,0.996685802936554,1.0033141374588013,0.8401227678571429,0.7158900669642857,0.5502580915178571,0.904052734375,0.8951416015625,0.721435546875,68.72696328163147,19.06446862220764,0.864013671875,0.853515625
39,0.6137614931379046,0.7302924564906529,0.7765772002083915,0.9965872764587402,1.0034128427505493,0.8397216796875,0.7250802176339286,0.5641915457589286,0.9049072265625,0.9105224609375,0.7293701171875,68.66153454780579,19.312784910202026,0.876708984375,0.8489990234375
40,0.6011759894234794,0.7274812289646694,0.7758904865809849,0.9964883327484131,1.003511667251587,0.8443777901785714,0.7380196707589286,0.5715157645089286,0.90576171875,0.9161376953125,0.762939453125,68.341144323349,19.226736307144165,0.88427734375,0.8759765625
41,0.5874013900756836,0.7239189147949219,0.7712536539350238,0.9963894486427307,1.0036104917526245,0.84765625,0.7509068080357143,0.5817173549107143,0.907470703125,0.93310546875,0.7822265625,68.3288094997406,18.871694564819336,0.898193359375,0.8817138671875
42,0.5827414648873466,0.7195824214390346,0.7672081674848285,0.9962915182113647,1.0037086009979248,0.8503243582589286,0.7681884765625,0.5944475446428571,0.9075927734375,0.943603515625,0.7908935546875,67.87174463272095,18.875552654266357,0.8961181640625,0.892578125
43,0.5739006314958844,0.7162575040544782,0.7633940151759556,0.9961928129196167,1.0038071870803833,0.8507428850446429,0.7788609095982143,0.61181640625,0.9093017578125,0.9539794921875,0.8111572265625,67.76420402526855,18.873106956481934,0.9053955078125,0.9036865234375
44,0.5623996257781982,0.712749889918736,0.7615246091570173,0.9960933327674866,1.0039067268371582,0.8522600446428571,0.7953055245535714,0.6206403459821429,0.9102783203125,0.9656982421875,0.834716796875,67.7722692489624,18.89185881614685,0.9188232421875,0.9144287109375
45,0.5543660776955741,0.7089217049734933,0.7559140750340053,0.9959930181503296,1.0040069818496704,0.8554513113839286,0.8065708705357143,0.6353236607142857,0.911865234375,0.9698486328125,0.836669921875,67.73693180084229,18.985374450683594,0.913818359375,0.92138671875
46,0.5494820390428815,0.7059198107038226,0.7552828788757324,0.9958921670913696,1.00410795211792,0.85693359375,0.821044921875,0.6477922712053571,0.912353515625,0.9796142578125,0.8648681640625,68.26009011268616,19.225062608718872,0.92822265625,0.9354248046875
47,0.5404859610966274,0.7017310006277901,0.748889582497733,0.9957908987998962,1.0042091608047485,0.8594970703125,0.8397391183035714,0.6684744698660714,0.9144287109375,0.9853515625,0.870361328125,68.59492468833923,19.105546951293945,0.92626953125,0.9432373046875
48,0.5346098627362933,0.6975616046360561,0.7469006947108677,0.9956888556480408,1.004311203956604,0.8596888950892857,0.8514927455357143,0.6792515345982143,0.9146728515625,0.98779296875,0.8731689453125,68.3126928806305,18.898117065429688,0.935546875,0.9366455078125
49,0.5241668564932687,0.6944611413138253,0.745415278843471,0.9955872297286987,1.0044127702713013,0.8637520926339286,0.8670828683035714,0.6900285993303571,0.9161376953125,0.9918212890625,0.8785400390625,67.80170750617981,18.893684148788452,0.9364013671875,0.941162109375
50,0.5206169400896344,0.6910082953316825,0.7413046019417899,0.9954848885536194,1.0045150518417358,0.8635428292410714,0.8782958984375,0.7103445870535714,0.9166259765625,0.9947509765625,0.8946533203125,68.23743081092834,19.138559341430664,0.9444580078125,0.9495849609375

==> r_even-odd-mnist-Goguen.csv <==
#['main.py', '--data-set=mnist', '--batch-size=4096', '--lr=1e-5', '--epochs=50', '--constraint=EvenOdd(eps=0.4, delta=0.6, gamma=3.0)', '--oracle-steps=20', '--oracle-restarts=10', '--delay=10', '--logic=GG']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0814208984375,1.0,1.0,0.0,19.373328685760498,1.0,1.0
1,2.2927423204694475,0.7864162581307548,0.7943691526140485,1.0,1.0,0.11478097098214286,1.0,1.0,0.155029296875,1.0,1.0,68.67117023468018,19.10395860671997,1.0,1.0
2,2.2460731778826033,0.7897229875837054,0.7990796906607491,1.0,1.0,0.24937220982142858,1.0,1.0,0.56689453125,1.0,1.0,70.13749170303345,19.424916982650757,1.0,1.0
3,2.1874848774501254,0.7943829127720424,0.8068765912737165,1.0,1.0,0.37112862723214285,0.9997035435267857,0.9973318917410714,0.6873779296875,1.0,1.0,68.65598201751709,19.10034465789795,1.0,1.0
4,2.117551939828055,0.8002963747297015,0.8174586296081543,1.0,1.0,0.45066615513392855,0.9924490792410714,0.966796875,0.7236328125,0.9981689453125,0.967529296875,69.44109153747559,19.596649885177612,0.967529296875,1.0
5,2.0383923394339427,0.8079821722848075,0.8313549586704799,1.0,1.0,0.5193045479910714,0.9584263392857143,0.8700299944196429,0.759765625,0.9539794921875,0.7896728515625,69.81440424919128,19.24073839187622,0.7896728515625,1.0
6,1.950106484549386,0.8172655786786761,0.849369730268206,1.0,1.0,0.5682721819196429,0.8961879185267857,0.7478201729910714,0.7716064453125,0.892333984375,0.6966552734375,69.25825023651123,19.635735034942627,0.6968994140625,0.999755859375
7,1.8610143661499023,0.8279374667576381,0.8697169167654855,1.0,1.0,0.5959821428571429,0.8323625837053571,0.6433454241071429,0.7828369140625,0.8216552734375,0.61962890625,69.53696846961975,19.35908818244934,0.637939453125,0.981689453125
8,1.7620468139648438,0.8405308042253766,0.8895852225167411,1.0,1.0,0.6244070870535714,0.748046875,0.5450788225446429,0.7899169921875,0.7689208984375,0.5135498046875,69.50558018684387,19.23160219192505,0.607421875,0.9061279296875
9,1.6650934219360352,0.8529408318655831,0.9081656592232841,1.0,1.0,0.6482456752232143,0.6827915736607143,0.4603794642857143,0.7974853515625,0.7109375,0.408935546875,68.57257795333862,19.342548847198486,0.5833740234375,0.8255615234375
10,1.5710599081856864,0.8658368928091866,0.923576899937221,1.0,1.0,0.6639578683035714,0.610107421875,0.39285714285714285,0.8016357421875,0.6478271484375,0.31103515625,68.89025378227234,19.109199047088623,0.5643310546875,0.743896484375
11,1.4829236439296178,0.8752072198050362,0.9323021343776158,0.9998765587806702,1.000123381614685,0.6778564453125,0.5611049107142857,0.359375,0.8135986328125,0.600830078125,0.3299560546875,69.667560338974,19.376025915145874,0.5509033203125,0.7679443359375
12,1.408419064113072,0.8795139448983329,0.931112561907087,0.9997348189353943,1.0002652406692505,0.6885114397321429,0.5268031529017857,0.37576729910714285,0.819580078125,0.5675048828125,0.3402099609375,69.74869012832642,19.565667629241943,0.5489501953125,0.7738037109375
13,1.3342499051775252,0.8830356597900391,0.9305326598031181,0.9995928406715393,1.0004072189331055,0.7042236328125,0.503173828125,0.38368443080357145,0.822265625,0.5382080078125,0.3367919921875,70.11628460884094,19.193135976791382,0.546142578125,0.76611328125
14,1.2692975997924805,0.8838543891906738,0.9295560973031181,0.9994515776634216,1.0005483627319336,0.7110595703125,0.4821079799107143,0.3822719029017857,0.8275146484375,0.512939453125,0.34033203125,68.44813561439514,19.10800266265869,0.5489501953125,0.7579345703125
15,1.2110488074166434,0.8824099813188825,0.9261314528329032,0.9993119239807129,1.000688076019287,0.7203717912946429,0.46201869419642855,0.38282993861607145,0.833251953125,0.49169921875,0.3399658203125,70.10774850845337,19.445593118667603,0.55224609375,0.7481689453125
16,1.1523448399135046,0.8795744350978306,0.9221471377781459,0.9991740584373474,1.0008258819580078,0.7323172433035714,0.4521484375,0.38124302455357145,0.8372802734375,0.4764404296875,0.3424072265625,69.29773235321045,19.103022813796997,0.558837890625,0.7430419921875
17,1.1035711424691337,0.8752448218209403,0.917759759085519,0.9990387558937073,1.000961184501648,0.7368512834821429,0.4401332310267857,0.38150460379464285,0.841552734375,0.4688720703125,0.331298828125,69.89249682426453,19.244088411331177,0.5682373046875,0.72119140625
18,1.0571932792663574,0.8687857219151088,0.9111136027744838,0.998905599117279,1.0010944604873657,0.7446114676339286,0.43545968191964285,0.38685825892857145,0.845947265625,0.4478759765625,0.3321533203125,69.92822194099426,19.412599325180054,0.579833984375,0.7015380859375
19,1.0133628845214844,0.8624698093959263,0.9053897857666016,0.9987751245498657,1.0012248754501343,0.7518833705357143,0.4339599609375,0.3917933872767857,0.8487548828125,0.4349365234375,0.3310546875,70.14093828201294,19.376277208328247,0.587890625,0.680419921875
20,0.9719899722508022,0.8551900046212333,0.8984135219029018,0.9986475110054016,1.0013525485992432,0.7574637276785714,0.43057686941964285,0.3987339564732143,0.8529052734375,0.41455078125,0.3394775390625,69.19003772735596,19.54901885986328,0.608154296875,0.6441650390625
21,0.9348944255283901,0.8461576870509556,0.8908239773341587,0.9985229969024658,1.0014770030975342,0.7642822265625,0.43722098214285715,0.41446358816964285,0.858154296875,0.4022216796875,0.36279296875,69.78031015396118,19.520479917526245,0.615966796875,0.6163330078125
22,0.9036148616245815,0.8387809480939593,0.8845351764133998,0.998401939868927,1.0015981197357178,0.7724260602678571,0.44349888392857145,0.43509347098214285,0.8631591796875,0.406494140625,0.3883056640625,68.78707981109619,19.124354124069214,0.6357421875,0.5928955078125
23,0.8730828421456474,0.8314198085239956,0.8760754040309361,0.998283326625824,1.0017166137695312,0.7764195033482143,0.45166015625,0.4539097377232143,0.864501953125,0.40380859375,0.4124755859375,68.87247514724731,19.514608144760132,0.656982421875,0.564697265625
24,0.8506304195949009,0.8248144558497837,0.8700944355555943,0.9981676340103149,1.001832365989685,0.777587890625,0.4529331752232143,0.4690464564732143,0.87060546875,0.3997802734375,0.4345703125,68.54837965965271,19.40823006629944,0.66943359375,0.5601806640625
25,0.8230971608843122,0.8192731993538993,0.8625128609793526,0.9980538487434387,1.0019460916519165,0.7863943917410714,0.45741489955357145,0.48385184151785715,0.8740234375,0.4140625,0.4686279296875,69.52638649940491,19.516974687576294,0.6739501953125,0.5711669921875
26,0.7941517148699079,0.8141940661839077,0.8552495411464146,0.9979425668716431,1.0020575523376465,0.7938406808035714,0.46498325892857145,0.49161202566964285,0.876953125,0.415283203125,0.487060546875,69.98666667938232,19.41576886177063,0.6920166015625,0.5489501953125
27,0.7769526754106794,0.8097772598266602,0.8493146896362305,0.997833251953125,1.002166748046875,0.7965436662946429,0.4693080357142857,0.5029296875,0.879150390625,0.427978515625,0.5035400390625,68.47620034217834,19.12946391105652,0.6944580078125,0.5570068359375
28,0.7525651795523507,0.8060324532645089,0.8441527911594936,0.997726321220398,1.002273678779602,0.8020368303571429,0.472900390625,0.5094168526785714,0.881591796875,0.4312744140625,0.522705078125,68.56147694587708,19.204524755477905,0.6885986328125,0.564453125
29,0.7363843236650739,0.8030767440795898,0.8392417771475655,0.9976209998130798,1.002379059791565,0.8021065848214286,0.47879464285714285,0.5182407924107143,0.88330078125,0.442626953125,0.5224609375,69.31770253181458,19.235393285751343,0.6800537109375,0.57421875
30,0.7157006944928851,0.8004683085850307,0.8360522815159389,0.997517466545105,1.002482533454895,0.8086111886160714,0.48311941964285715,0.5211181640625,0.88623046875,0.4530029296875,0.5374755859375,69.63430643081665,19.30287194252014,0.68115234375,0.57080078125
31,0.6988379614693778,0.7978081021990094,0.8324642181396484,0.9974160194396973,1.0025839805603027,0.8148542131696429,0.4812709263392857,0.5308837890625,0.88671875,0.4632568359375,0.5347900390625,68.49913215637207,19.114280939102173,0.6806640625,0.5662841796875
32,0.6859353610447475,0.795539106641497,0.8288991110665458,0.9973167777061462,1.002683162689209,0.8177315848214286,0.4842529296875,0.5320870535714286,0.889404296875,0.4781494140625,0.547119140625,69.26910066604614,19.408379077911377,0.679931640625,0.5733642578125
33,0.664757251739502,0.7931759016854423,0.8254782131740025,0.997218668460846,1.0027813911437988,0.8211495535714286,0.4880894252232143,0.5378592354910714,0.890625,0.480224609375,0.55517578125,69.28856182098389,19.441391706466675,0.6820068359375,0.5697021484375
34,0.6521197046552386,0.7912462098257882,0.8234913008553642,0.9971221685409546,1.002877950668335,0.8250906808035714,0.4915248325892857,0.5382603236607143,0.8929443359375,0.4964599609375,0.5548095703125,69.59511041641235,19.55934715270996,0.67431640625,0.5755615234375
35,0.6346470287867955,0.789902823311942,0.8213536398751395,0.9970272183418274,1.0029728412628174,0.8272879464285714,0.49234444754464285,0.5443638392857143,0.894287109375,0.5089111328125,0.55517578125,69.43557024002075,19.449156284332275,0.67578125,0.5595703125
36,0.6250431197030204,0.788085801260812,0.8176757267543248,0.996934175491333,1.003065824508667,0.8317347935267857,0.49014718191964285,0.5461251395089286,0.896240234375,0.5218505859375,0.5487060546875,69.72939825057983,19.340065002441406,0.674560546875,0.5679931640625
37,0.6141745703560966,0.7870729310171944,0.8163806370326451,0.9968416094779968,1.0031583309173584,0.8328334263392857,0.49686104910714285,0.5467703683035714,0.8997802734375,0.531005859375,0.554443359375,69.92262196540833,19.33721923828125,0.6890869140625,0.5521240234375
38,0.6003049441746303,0.7849363599504743,0.8140812601361956,0.9967494606971741,1.0032504796981812,0.8373849051339286,0.4976283482142857,0.5456368582589286,0.90087890625,0.5435791015625,0.5523681640625,69.09164643287659,19.23811411857605,0.6756591796875,0.5645751953125
39,0.5929711205618722,0.7833788735525948,0.8123414175851005,0.9966587424278259,1.0033411979675293,0.8368617466517857,0.49537876674107145,0.5493861607142857,0.902587890625,0.552001953125,0.5506591796875,68.72040152549744,19.04889440536499,0.680419921875,0.5594482421875
40,0.5802104132516044,0.7820123944963727,0.8108794348580497,0.9965685606002808,1.0034315586090088,0.8405238560267857,0.5013950892857143,0.5478864397321429,0.9034423828125,0.5601806640625,0.5347900390625,68.8997552394867,19.530094385147095,0.6875,0.5462646484375
41,0.5679015432085309,0.7802363123212542,0.8085108484540667,0.9964796900749207,1.0035202503204346,0.8439592633928571,0.5067138671875,0.5518275669642857,0.9044189453125,0.5732421875,0.5377197265625,69.41176557540894,19.065764904022217,0.6898193359375,0.55322265625
42,0.5616556235722133,0.7792669023786273,0.8076059477669852,0.9963913559913635,1.0036087036132812,0.8460693359375,0.5079694475446429,0.5477294921875,0.9061279296875,0.5843505859375,0.5130615234375,69.59534025192261,19.35063934326172,0.6756591796875,0.5640869140625
43,0.5534600189753941,0.7777588708060128,0.8052607263837542,0.9963034391403198,1.0036965608596802,0.8476039341517857,0.5100795200892857,0.5536760602678571,0.9071044921875,0.5924072265625,0.510986328125,68.53127837181091,19.05901336669922,0.704345703125,0.5523681640625
44,0.5409293855939593,0.7765131677900042,0.8040659768240792,0.9962154626846313,1.0037846565246582,0.8499581473214286,0.5092599051339286,0.5511997767857143,0.9080810546875,0.6016845703125,0.4971923828125,68.40465545654297,19.067570447921753,0.6876220703125,0.575439453125
45,0.5334680080413818,0.7749144690377372,0.8030186380658831,0.9961276650428772,1.0038723945617676,0.8522774832589286,0.50830078125,0.5519845145089286,0.909423828125,0.6072998046875,0.4830322265625,68.41179776191711,19.031518936157227,0.6956787109375,0.56396484375
46,0.5276257991790771,0.7740196500505719,0.8016294751848493,0.9960406422615051,1.00395929813385,0.8547014508928571,0.5106201171875,0.5500662667410714,0.9100341796875,0.6197509765625,0.482666015625,68.51195216178894,19.565003395080566,0.7030029296875,0.5767822265625
47,0.5183312892913818,0.7725439071655273,0.7994725363595145,0.9959536790847778,1.0040463209152222,0.8549281529017857,0.5075160435267857,0.5546875,0.9107666015625,0.6318359375,0.4718017578125,69.58344578742981,19.184503078460693,0.68408203125,0.5987548828125
48,0.5126897607530866,0.7712625776018415,0.7986015592302594,0.995866060256958,1.0041340589523315,0.8559221540178571,0.5098876953125,0.5548967633928571,0.911865234375,0.6339111328125,0.4691162109375,68.88738059997559,19.10818648338318,0.707763671875,0.5830078125
49,0.5023168836321149,0.7702467100960868,0.7974111693246024,0.9957797527313232,1.0042203664779663,0.8606654575892857,0.5151192801339286,0.55126953125,0.9119873046875,0.6473388671875,0.456298828125,69.99344301223755,19.315006494522095,0.6754150390625,0.617431640625
50,0.49813454491751535,0.7691527094159808,0.7966345378330776,0.9956934452056885,1.004306674003601,0.8610665457589286,0.5145438058035714,0.5548793247767857,0.913330078125,0.6507568359375,0.4512939453125,68.92989349365234,19.092712879180908,0.7044677734375,0.5958251953125

==> r_even-odd-mnist-KleeneDienes.csv <==
#['main.py', '--data-set=mnist', '--batch-size=4096', '--lr=1e-5', '--epochs=50', '--constraint=EvenOdd(eps=0.4, delta=0.6, gamma=3.0)', '--oracle-steps=20', '--oracle-restarts=10', '--delay=10', '--logic=KD']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0814208984375,1.0,1.0,0.0,19.460926294326782,1.0,1.0
1,2.2927423204694475,0.5961356844220843,0.6171829359872001,1.0,1.0,0.11478097098214286,1.0,1.0,0.155029296875,1.0,1.0,68.09230852127075,19.07723045349121,1.0,1.0
2,2.2460731778826033,0.6027923992701939,0.6278753280639648,1.0,1.0,0.24937220982142858,1.0,0.9998256138392857,0.56689453125,1.0,1.0,68.63891220092773,19.05623173713684,1.0,1.0
3,2.1874848774501254,0.6159318515232631,0.6485799380711147,1.0,1.0,0.37112862723214285,0.9997035435267857,0.9891706194196429,0.6873779296875,1.0,1.0,68.06410503387451,19.063838720321655,1.0,1.0
4,2.117551939828055,0.6314774921962193,0.672626222882952,1.0,1.0,0.45066615513392855,0.9924490792410714,0.9255894252232143,0.7236328125,0.9981689453125,0.951904296875,68.59751915931702,19.0773823261261,0.951904296875,1.0
5,2.0383923394339427,0.6500874928065709,0.6948420660836356,1.0,1.0,0.5193045479910714,0.9584263392857143,0.7909458705357143,0.759765625,0.9539794921875,0.7564697265625,69.16370248794556,19.400115728378296,0.7564697265625,1.0
6,1.950106484549386,0.6672964777265277,0.7064121791294643,1.0,1.0,0.5682721819196429,0.8961879185267857,0.6997244698660714,0.7716064453125,0.892333984375,0.7359619140625,69.21308946609497,19.55531406402588,0.7359619140625,1.0
7,1.8610143661499023,0.6803994178771973,0.712418692452567,1.0,1.0,0.5959821428571429,0.8323625837053571,0.66455078125,0.7828369140625,0.8216552734375,0.7454833984375,68.64211559295654,19.05657124519348,0.7669677734375,0.978515625
8,1.7620468139648438,0.6898136820111956,0.7129752295357841,1.0,1.0,0.6244070870535714,0.748046875,0.642578125,0.7899169921875,0.7689208984375,0.70458984375,69.8352963924408,19.61341428756714,0.810791015625,0.893798828125
9,1.6650934219360352,0.6954708099365234,0.7146590096609933,1.0,1.0,0.6482456752232143,0.6827915736607143,0.6157924107142857,0.7974853515625,0.7109375,0.655517578125,69.52472043037415,19.307932376861572,0.85546875,0.800048828125
10,1.5710599081856864,0.6950028964451381,0.7145252908979144,1.0,1.0,0.6639578683035714,0.610107421875,0.5972551618303571,0.8016357421875,0.6478271484375,0.62109375,69.05890417098999,19.340818643569946,0.8681640625,0.7529296875
11,1.4802359172276087,0.6904950141906738,0.7129065649850028,0.9998764991760254,1.0001235008239746,0.6767752511160714,0.5538853236607143,0.567626953125,0.8094482421875,0.5794677734375,0.58740234375,69.25187349319458,19.234123945236206,0.8648681640625,0.7222900390625
12,1.3962858745029993,0.6788944516863141,0.7052390916006905,0.9997341632843018,1.0002658367156982,0.6840645926339286,0.49637276785714285,0.5214320591517857,0.810302734375,0.5040283203125,0.5140380859375,69.5504801273346,19.155210733413696,0.8388671875,0.6741943359375
13,1.3139796938214983,0.6682638440813337,0.6931894847324916,0.999590277671814,1.000409722328186,0.6974574497767857,0.44444056919642855,0.4817592075892857,0.81494140625,0.4329833984375,0.4644775390625,69.9501166343689,19.52954912185669,0.80810546875,0.6458740234375
14,1.2421776907784599,0.6508156912667411,0.6785558973039899,0.9994463920593262,1.0005537271499634,0.7040318080357143,0.40523856026785715,0.47657993861607145,0.81982421875,0.3546142578125,0.4423828125,68.35364985466003,19.148275136947632,0.7564697265625,0.6483154296875
15,1.1777191162109375,0.6305747032165527,0.6634677478245327,0.9993035197257996,1.0006965398788452,0.7123151506696429,0.38753836495535715,0.4818115234375,0.8287353515625,0.3201904296875,0.4464111328125,69.48719072341919,19.386476516723633,0.722900390625,0.63232421875
16,1.1150026321411133,0.6088506834847587,0.6447919436863491,0.9991628527641296,1.0008370876312256,0.7240164620535714,0.3898228236607143,0.5015171595982143,0.8323974609375,0.311279296875,0.4552001953125,68.56082367897034,19.047401428222656,0.68115234375,0.6317138671875
17,1.0630038125174386,0.5858532360621861,0.6247174399239677,0.9990247488021851,1.000975251197815,0.7293352399553571,0.40909249441964285,0.5161481584821429,0.8392333984375,0.32861328125,0.484619140625,68.27990365028381,19.045496702194214,0.648193359375,0.6192626953125
18,1.0143630845206124,0.5664918082101005,0.6022779600960868,0.998889148235321,1.0011107921600342,0.7354213169642857,0.43113490513392855,0.540283203125,0.843994140625,0.3553466796875,0.51611328125,68.32279658317566,19.067140579223633,0.6298828125,0.6046142578125
19,0.9700584411621094,0.5469332422528949,0.5801672254289899,0.9987570643424988,1.0012428760528564,0.7448904854910714,0.45492117745535715,0.5625523158482143,0.8507080078125,0.3900146484375,0.544921875,69.27778124809265,19.337350845336914,0.6107177734375,0.5992431640625
20,0.9282197271074567,0.5320947510855538,0.5609612464904785,0.9986284375190735,1.0013715028762817,0.751220703125,0.47781808035714285,0.5803920200892857,0.8548583984375,0.4044189453125,0.5833740234375,68.67430019378662,19.071115732192993,0.5980224609375,0.584228515625
21,0.8914786747523716,0.5181140559060233,0.5400715555463519,0.9985040426254272,1.0014960765838623,0.7594517299107143,0.49729701450892855,0.5953892299107143,0.859130859375,0.433837890625,0.6014404296875,68.26258087158203,19.05453372001648,0.601318359375,0.5625
22,0.8605268342154366,0.5042731080736432,0.5199634007045201,0.9983832240104675,1.0016168355941772,0.7646833147321429,0.5141252790178571,0.6167166573660714,0.863037109375,0.453857421875,0.630615234375,68.25122904777527,19.08419942855835,0.5909423828125,0.563720703125
23,0.8308300971984863,0.4939191000802176,0.5041905130658831,0.9982661008834839,1.0017338991165161,0.7696881975446429,0.5325753348214286,0.6278599330357143,0.8638916015625,0.4693603515625,0.6484375,68.30321550369263,19.07496428489685,0.5906982421875,0.5545654296875
24,0.8105901990618024,0.4842895099094936,0.4883960315159389,0.9981523752212524,1.001847743988037,0.7712751116071429,0.5445382254464286,0.6405726841517857,0.8681640625,0.489013671875,0.66162109375,69.05360770225525,19.271280765533447,0.5931396484375,0.55029296875
25,0.7832888875688825,0.4767132486615862,0.47521792139325825,0.9980409741401672,1.0019590854644775,0.7794538225446429,0.5553501674107143,0.6492396763392857,0.8721923828125,0.5096435546875,0.6568603515625,68.99082899093628,19.43537187576294,0.6014404296875,0.5316162109375
26,0.7550928252083915,0.47074263436453684,0.46458775656563894,0.9979318380355835,1.0020681619644165,0.7884347098214286,0.5674002511160714,0.6549421037946429,0.873779296875,0.5325927734375,0.6702880859375,69.13231062889099,19.33211898803711,0.5960693359375,0.527099609375
27,0.7419419969831195,0.459094728742327,0.45107780184064594,0.9978250861167908,1.002174973487854,0.7906319754464286,0.5818219866071429,0.6679338727678571,0.8753662109375,0.548828125,0.677490234375,69.55116939544678,19.12587332725525,0.5869140625,0.5340576171875
28,0.7200235639299665,0.4516960552760533,0.4424165998186384,0.9977204203605652,1.0022796392440796,0.794677734375,0.5929478236607143,0.6748046875,0.878662109375,0.5625,0.683349609375,68.34550166130066,19.067246675491333,0.590087890625,0.522705078125
29,0.7070516177586147,0.4442006860460554,0.43436343329293386,0.9976174235343933,1.0023826360702515,0.7953404017857143,0.6022600446428571,0.6766183035714286,0.8798828125,0.5965576171875,0.7010498046875,69.67602729797363,19.28528380393982,0.582275390625,0.52978515625
30,0.6889072145734515,0.43611117771693636,0.42865163939339773,0.9975151419639587,1.0024847984313965,0.8027169363839286,0.6130719866071429,0.6819022042410714,0.88037109375,0.59814453125,0.69677734375,69.33568739891052,19.505288124084473,0.5902099609375,0.5108642578125
31,0.6752246447971889,0.42584943771362305,0.4191268171582903,0.9974146485328674,1.0025854110717773,0.8058035714285714,0.6261160714285714,0.6874651227678571,0.8824462890625,0.624755859375,0.7103271484375,69.57999038696289,19.56532907485962,0.568359375,0.53271484375
32,0.66524566922869,0.4178976331438337,0.41267592566353933,0.9973154067993164,1.0026845932006836,0.8086809430803571,0.6343994140625,0.6932721819196429,0.8836669921875,0.63720703125,0.7166748046875,68.99055647850037,19.04542827606201,0.562744140625,0.5330810546875
33,0.6478112765720913,0.409128052847726,0.4072087492261614,0.9972174167633057,1.0027827024459839,0.8129708426339286,0.6455775669642857,0.6962193080357143,0.8853759765625,0.643798828125,0.7149658203125,68.24220490455627,19.057581186294556,0.573486328125,0.5196533203125
34,0.6372699737548828,0.4000795909336635,0.40263843536376953,0.9971206784248352,1.0028793811798096,0.8158133370535714,0.6546630859375,0.7001953125,0.88671875,0.652587890625,0.718994140625,68.2981424331665,19.072457790374756,0.580810546875,0.5145263671875
35,0.6232247352600098,0.39130735397338867,0.3950977325439453,0.9970252513885498,1.0029748678207397,0.8182198660714286,0.6622488839285714,0.7060023716517857,0.8880615234375,0.67138671875,0.7158203125,68.301753282547,18.991594791412354,0.5736083984375,0.5194091796875
36,0.6173415865216937,0.3787752560206822,0.3877546787261963,0.996931254863739,1.0030688047409058,0.8218296595982143,0.6765311104910714,0.7113909040178571,0.89013671875,0.6796875,0.733642578125,69.0712103843689,19.017419815063477,0.5625,0.5302734375
37,0.6080761637006488,0.37049095971243723,0.38491960934230257,0.9968373775482178,1.0031627416610718,0.8221609933035714,0.6870640345982143,0.7127511160714286,0.890625,0.6834716796875,0.7235107421875,68.26310586929321,18.998728036880493,0.5638427734375,0.522705078125
38,0.5971020971025739,0.36325226511274067,0.3778635433741978,0.9967435598373413,1.0032565593719482,0.825927734375,0.6912841796875,0.7154541015625,0.8905029296875,0.6978759765625,0.7313232421875,68.29866933822632,19.010319471359253,0.548095703125,0.5379638671875
39,0.5913455145699638,0.35583254269191195,0.37698990958077566,0.9966495633125305,1.0033503770828247,0.8265729631696429,0.6994105747767857,0.7159772600446429,0.892333984375,0.7054443359375,0.7315673828125,68.22028350830078,19.014620304107666,0.57080078125,0.5196533203125
40,0.5814621789114816,0.3434945855821882,0.367927006312779,0.9965565204620361,1.0034435987472534,0.8284214564732143,0.7086356026785714,0.7212437220982143,0.8936767578125,0.7198486328125,0.7440185546875,68.22770071029663,18.990967750549316,0.53271484375,0.55322265625
41,0.5706046989985875,0.3390181405203683,0.36505545888628277,0.9964631199836731,1.0035369396209717,0.8340541294642857,0.7149483816964286,0.7259347098214286,0.89404296875,0.7305908203125,0.7457275390625,68.61781430244446,19.002786874771118,0.5303955078125,0.54931640625
42,0.5658673218318394,0.3292625972202846,0.3572229657854353,0.996371328830719,1.0036286115646362,0.8351178850446429,0.7265101841517857,0.7315848214285714,0.8958740234375,0.7335205078125,0.74560546875,68.23984408378601,18.99161672592163,0.5369873046875,0.5438232421875
43,0.5615243911743164,0.3203432559967041,0.35301899909973145,0.996281087398529,1.0037188529968262,0.8352573939732143,0.7335379464285714,0.7352643694196429,0.897216796875,0.744140625,0.7496337890625,69.33901715278625,19.33443021774292,0.5286865234375,0.5526123046875
44,0.5483808517456055,0.3124464920588902,0.34750703402927946,0.9961902499198914,1.0038096904754639,0.8396693638392857,0.7388916015625,0.7384730747767857,0.8975830078125,0.74755859375,0.75634765625,68.87232851982117,19.072558879852295,0.534423828125,0.5458984375
45,0.5428008352007184,0.30550800051007954,0.34322309494018555,0.9960992932319641,1.0039006471633911,0.8395821707589286,0.7456752232142857,0.7424490792410714,0.8983154296875,0.757568359375,0.75341796875,69.12737560272217,19.553272008895874,0.531005859375,0.5435791015625
46,0.5409961768559047,0.2988705975668771,0.3400787625994001,0.9960085153579712,1.0039914846420288,0.8420235770089286,0.7514474051339286,0.7437395368303571,0.8988037109375,0.7706298828125,0.7593994140625,68.49991774559021,19.008163928985596,0.533935546875,0.5413818359375
47,0.5324496882302421,0.2927731786455427,0.3338699681418283,0.9959114789962769,1.0040886402130127,0.84326171875,0.7571149553571429,0.75048828125,0.901611328125,0.7706298828125,0.7679443359375,68.21930837631226,19.166517972946167,0.5457763671875,0.52978515625
48,0.5279696668897357,0.2851065397262573,0.33403188841683523,0.9957797527313232,1.0042203664779663,0.8434361049107143,0.7633579799107143,0.7481515066964286,0.9002685546875,0.781005859375,0.7603759765625,68.55134391784668,19.019531726837158,0.5123291015625,0.55810546875
49,0.5202632290976388,0.2800868238721575,0.32756240027291433,0.9956781268119812,1.0043219327926636,0.8469761439732143,0.7676304408482143,0.7550746372767857,0.9033203125,0.778076171875,0.7720947265625,68.84240508079529,19.098409414291382,0.5374755859375,0.5355224609375
50,0.5176840509687152,0.2728198937007359,0.32074666023254395,0.9955872297286987,1.0044127702713013,0.8471156529017857,0.7721470424107143,0.7580392020089286,0.904052734375,0.7940673828125,0.77587890625,69.01241111755371,19.165914058685303,0.5234375,0.5509033203125

==> r_even-odd-mnist-Lukasiewicz.csv <==
#['main.py', '--data-set=mnist', '--batch-size=4096', '--lr=1e-5', '--epochs=50', '--constraint=EvenOdd(eps=0.4, delta=0.6, gamma=3.0)', '--oracle-steps=20', '--oracle-restarts=10', '--delay=10', '--logic=LK']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0814208984375,1.0,1.0,0.0,19.678351402282715,1.0,1.0
1,2.2927423204694475,0.9762325286865234,0.9862645012991769,1.0,1.0,0.11478097098214286,1.0,1.0,0.155029296875,1.0,1.0,68.02431607246399,19.372502326965332,1.0,1.0
2,2.2460731778826033,0.980874947139195,0.9889892169407436,1.0,1.0,0.24937220982142858,1.0,1.0,0.56689453125,1.0,1.0,67.94767498970032,19.04394555091858,1.0,1.0
3,2.1874848774501254,0.9845438003540039,0.9903653689793178,1.0,1.0,0.37112862723214285,0.9997035435267857,0.9996337890625,0.6873779296875,1.0,1.0,67.95582270622253,19.020259618759155,1.0,1.0
4,2.117551939828055,0.9864804404122489,0.9908996990748814,1.0,1.0,0.45066615513392855,0.9924490792410714,0.9924665178571429,0.7236328125,0.9981689453125,0.9990234375,68.54379272460938,19.180296421051025,0.9990234375,1.0
5,2.0383923394339427,0.9870913369315011,0.9909356662205288,1.0,1.0,0.5193045479910714,0.9584263392857143,0.9607456752232143,0.759765625,0.9539794921875,0.9671630859375,68.71535682678223,19.42671227455139,0.9671630859375,1.0
6,1.950106484549386,0.9861668178013393,0.9903673444475446,1.0,1.0,0.5682721819196429,0.8961879185267857,0.9080461774553571,0.7716064453125,0.892333984375,0.9193115234375,67.95628023147583,19.044164896011353,0.9193115234375,1.0
7,1.8610143661499023,0.9840279306684222,0.9891836983816964,1.0,1.0,0.5959821428571429,0.8323625837053571,0.8526611328125,0.7828369140625,0.8216552734375,0.86572265625,69.28579616546631,19.481834173202515,0.8658447265625,0.9998779296875
8,1.7620468139648438,0.9783421925136021,0.9859916142054966,1.0,1.0,0.6244070870535714,0.748046875,0.7841622488839286,0.7899169921875,0.7689208984375,0.8275146484375,69.03571057319641,19.547598123550415,0.8309326171875,0.99658203125
9,1.6650934219360352,0.9733322007315499,0.9837261608668736,1.0,1.0,0.6482456752232143,0.6827915736607143,0.7291957310267857,0.7974853515625,0.7109375,0.7855224609375,69.6467616558075,19.53623867034912,0.80615234375,0.9793701171875
10,1.5710599081856864,0.9609900202069964,0.9788197789873395,1.0,1.0,0.6639578683035714,0.610107421875,0.6675851004464286,0.8016357421875,0.6478271484375,0.7322998046875,68.91906785964966,19.01749563217163,0.793212890625,0.9390869140625
11,1.4858886173793249,0.9078161375863212,0.9611179488045829,0.9998849630355835,1.000115156173706,0.6695905412946429,0.5215715680803571,0.5980747767857143,0.76220703125,0.376220703125,0.484130859375,68.6150016784668,19.519355535507202,0.4833984375,0.999755859375
12,1.5356186458042689,0.5144768101828439,0.7145375524248395,0.999958872795105,1.000041127204895,0.5732945033482143,0.5998186383928571,0.40440150669642855,0.5843505859375,0.991943359375,0.8692626953125,68.296555519104,19.303183555603027,0.0,1.0
13,1.6132377896990096,0.25061443873814176,0.3519773142678397,1.0000876188278198,0.9999123811721802,0.5054059709821429,0.9378662109375,0.8517717633928571,0.6553955078125,0.9984130859375,0.9697265625,69.34148168563843,19.351178646087646,0.0,1.0
14,1.4280403682163783,0.2639553206307547,0.36188180106026785,1.0002174377441406,0.9997826218605042,0.5912039620535714,0.9103131975446429,0.8159877232142857,0.7196044921875,0.9974365234375,0.97119140625,69.83887457847595,19.48119807243347,0.0,1.0
15,1.3517566408429826,0.21658667496272496,0.29454166548592703,1.0003454685211182,0.9996544718742371,0.6208670479910714,0.9540318080357143,0.9073311941964286,0.751953125,1.0,0.996826171875,68.70100688934326,19.096100568771362,0.0,1.0
16,1.2722717012677873,0.1895171914781843,0.25655405861990793,1.0004695653915405,0.9995304942131042,0.6530936104910714,0.970703125,0.9396449497767857,0.775634765625,1.0,0.9979248046875,69.6307098865509,19.177944660186768,0.0,1.0
17,1.2125466210501534,0.1621312073298863,0.2226245743887765,1.0005908012390137,0.9994091987609863,0.6705671037946429,0.9824393136160714,0.9594377790178571,0.7899169921875,1.0,0.9993896484375,68.35670304298401,19.067490339279175,0.0,1.0
18,1.1591550282069616,0.13860256331307547,0.19033804961613246,1.000708818435669,0.9992912411689758,0.6858258928571429,0.9888741629464286,0.9733712332589286,0.799560546875,1.0,0.99951171875,69.17873883247375,19.446786642074585,0.0,1.0
19,1.1122189930507116,0.117326591696058,0.16473509584154403,1.0008233785629272,0.9991767406463623,0.6979631696428571,0.9932163783482143,0.9801548549107143,0.8084716796875,1.0,1.0,68.74320793151855,19.35758328437805,0.0,1.0
20,1.066490650177002,0.10114001376288277,0.1444906166621617,1.0009338855743408,0.999066174030304,0.7084263392857143,0.9954136439732143,0.9846365792410714,0.8172607421875,1.0,1.0,68.8447208404541,19.100376844406128,0.0,1.0
21,1.0254574503217424,0.08664554357528687,0.1289437072617667,1.0010405778884888,0.998959481716156,0.7180698939732143,0.9970528738839286,0.9872000558035714,0.82275390625,1.0,0.9998779296875,69.47784280776978,19.542749881744385,0.0,1.0
22,0.9897596495492118,0.0750980121748788,0.11526344503675189,1.0011440515518188,0.9988560080528259,0.7278878348214286,0.9978376116071429,0.9890485491071429,0.8297119140625,1.0,0.9998779296875,68.4888653755188,19.05079221725464,0.0,1.0
23,0.9544415473937988,0.06536624687058586,0.10418230295181274,1.001244306564331,0.9987557530403137,0.7370779854910714,0.9985874720982143,0.9905657087053571,0.8358154296875,1.0,1.0,68.34561109542847,19.048081159591675,0.0,1.0
24,0.9297137260437012,0.05794770802770342,0.09639086042131696,1.0013418197631836,0.9986581802368164,0.7417864118303571,0.9987618582589286,0.9910016741071429,0.843017578125,1.0,0.9998779296875,69.2521562576294,19.409963607788086,0.0,1.0
25,0.8971639360700335,0.05136197805404663,0.08897797550473895,1.0014371871948242,0.9985628724098206,0.7508719308035714,0.9987967354910714,0.9908970424107143,0.8509521484375,1.0,0.9998779296875,68.30565118789673,19.367408275604248,0.0,1.0
26,0.8660675457545689,0.04491405827658517,0.08166090079716273,1.0015302896499634,0.9984696507453918,0.76025390625,0.9990583147321429,0.9913504464285714,0.854248046875,1.0,0.999755859375,70.09376883506775,19.560118913650513,0.0,1.0
27,0.846813270023891,0.040217804057257514,0.07783615589141846,1.0016213655471802,0.9983786940574646,0.7648751395089286,0.9994419642857143,0.9910714285714286,0.8594970703125,1.0,0.999755859375,69.3198721408844,19.065009117126465,0.0,1.0
28,0.8205203328813825,0.03594591787883213,0.07377868890762329,1.0017107725143433,0.9982892870903015,0.7727225167410714,0.9994419642857143,0.9902518136160714,0.86328125,1.0,0.9998779296875,68.28737950325012,19.09538960456848,0.0,1.0
29,0.802321365901402,0.03216498664447239,0.06905752846172877,1.0017988681793213,0.9982011914253235,0.7743791852678571,0.9996512276785714,0.9916469029017857,0.86669921875,1.0,0.9996337890625,69.80003452301025,19.241060495376587,0.0,1.0
30,0.7810478210449219,0.02848016151360103,0.06412987623895917,1.0018854141235352,0.9981146454811096,0.7810407366071429,0.9996861049107143,0.9921177455357143,0.8695068359375,1.0,1.0,69.6610050201416,19.470918655395508,0.0,1.0
31,0.7601263182503837,0.026212409138679504,0.061623143298285346,1.0019704103469849,0.9980297088623047,0.7889927455357143,0.9995640345982143,0.9915945870535714,0.87255859375,1.0,1.0,69.13824367523193,19.171257972717285,0.0,1.0
32,0.7467647961207798,0.023153211389269148,0.05760295901979719,1.0020534992218018,0.9979464411735535,0.7925502232142857,0.9996861049107143,0.9919084821428571,0.876953125,1.0,0.99951171875,68.93854093551636,19.08099055290222,0.0,1.0
33,0.7226528440202985,0.021133718746049062,0.05539859192711966,1.0021357536315918,0.9978643655776978,0.7984619140625,0.9997384207589286,0.9918212890625,0.878662109375,1.0,0.9996337890625,68.32098841667175,19.0906400680542,0.0,1.0
34,0.7079270907810756,0.019277423620224,0.05228621193340847,1.0022166967391968,0.9977833032608032,0.8014962332589286,0.9997384207589286,0.9924839564732143,0.8817138671875,1.0,0.99951171875,70.09309530258179,19.249442100524902,0.0,1.0
35,0.6914847237723214,0.017173575503485545,0.04872703977993557,1.0022956132888794,0.9977043867111206,0.8053676060267857,0.9997732979910714,0.9927280970982143,0.88427734375,1.0,0.999267578125,68.89870691299438,19.33013367652893,0.0,1.0
36,0.6808362007141113,0.015772578971726552,0.0471668541431427,1.0023730993270874,0.9976268410682678,0.8100237165178571,0.9997732979910714,0.9925711495535714,0.88623046875,1.0,0.9996337890625,68.57667183876038,19.48828625679016,0.0,1.0
37,0.6690940856933594,0.014534067894731249,0.0457375134740557,1.0024505853652954,0.9975495338439941,0.8114188058035714,0.9998256138392857,0.9922921316964286,0.889892578125,1.0,0.999267578125,68.51885199546814,19.020395755767822,0.0,1.0
38,0.6539093426295689,0.01326185358422143,0.0440704950264522,1.0025274753570557,0.9974726438522339,0.8163888113839286,0.9998256138392857,0.9927280970982143,0.890625,1.0,0.999755859375,68.6594352722168,19.359796047210693,0.0,1.0
39,0.6460138729640416,0.011951965945107597,0.04147760357175555,1.0026030540466309,0.9973970055580139,0.8176618303571429,0.9999302455357143,0.9930419921875,0.89404296875,1.0,0.9996337890625,69.02601766586304,19.003222227096558,0.0,1.0
40,0.6313867568969727,0.0112853827221053,0.039767601660319736,1.0026779174804688,0.9973220229148865,0.8212018694196429,0.9998430524553571,0.9933733258928571,0.8941650390625,1.0,0.9991455078125,68.21664237976074,19.002509355545044,0.0,1.0
41,0.6178576605660575,0.010344935314995902,0.03807419964245388,1.0027519464492798,0.9972479939460754,0.8263113839285714,0.9997209821428571,0.9935477120535714,0.896728515625,1.0,0.999755859375,68.35992741584778,18.999495267868042,0.0,1.0
42,0.6103487014770508,0.009345354778426034,0.03643675787108285,1.0028245449066162,0.997175395488739,0.8298165457589286,0.9999476841517857,0.9937569754464286,0.89794921875,1.0,0.9998779296875,68.33899450302124,19.353535890579224,0.0,1.0
43,0.60251556124006,0.008739309651511056,0.0344725889819009,1.0028969049453735,0.997103214263916,0.8292061941964286,0.9998779296875,0.9943150111607143,0.8990478515625,1.0,0.9998779296875,68.6365978717804,19.018247842788696,0.0,1.0
44,0.5884882381984166,0.008081431367567607,0.0341249874659947,1.0029693841934204,0.9970307350158691,0.833740234375,0.9998779296875,0.9936697823660714,0.9010009765625,1.0,0.9998779296875,68.77042317390442,19.28709316253662,0.0,1.0
45,0.5805445398603167,0.0074849969574383324,0.03270292920725686,1.00304114818573,0.99695885181427,0.8352922712053571,0.9998604910714286,0.9944022042410714,0.902099609375,1.0,0.9996337890625,69.10309410095215,19.516361713409424,0.0,1.0
46,0.5737638473510742,0.006978155246802739,0.03191077922071729,1.0031119585037231,0.9968879818916321,0.8380824497767857,0.9998953683035714,0.9940534319196429,0.9041748046875,1.0,0.99951171875,69.83416152000427,19.18156671524048,0.0,1.0
47,0.5638955661228725,0.0064406075647899085,0.02938720371041979,1.0031828880310059,0.9968171119689941,0.83935546875,0.9998953683035714,0.9947858537946429,0.90576171875,1.0,0.999267578125,69.83076524734497,19.151463985443115,0.0,1.0
48,0.5578887803213937,0.006190179714134761,0.029496350458690097,1.0032538175582886,0.996746301651001,0.8416050502232143,0.9999302455357143,0.9951346261160714,0.9063720703125,1.0,0.999755859375,69.65740656852722,19.478848934173584,0.0,1.0
49,0.5472040857587542,0.005749121308326721,0.028072201779910495,1.0033237934112549,0.9966762065887451,0.8451276506696429,0.9998604910714286,0.9947858537946429,0.907470703125,1.0,0.9996337890625,68.54427194595337,19.003641366958618,0.0,1.0
50,0.5430825778416225,0.005292441163744245,0.027724485312189375,1.003393530845642,0.9966064691543579,0.8464181082589286,0.9999128069196429,0.9947684151785714,0.9083251953125,1.0,0.999267578125,68.22780966758728,19.006221055984497,0.0,1.0

==> r_even-odd-mnist-Reichenbach.csv <==
#['main.py', '--data-set=mnist', '--batch-size=4096', '--lr=1e-5', '--epochs=50', '--constraint=EvenOdd(eps=0.4, delta=0.6, gamma=3.0)', '--oracle-steps=20', '--oracle-restarts=10', '--delay=10', '--logic=RC']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0814208984375,1.0,1.0,0.0,19.545859575271606,1.0,1.0
1,2.2927423204694475,0.7758349009922573,0.782259328024728,1.0,1.0,0.11478097098214286,1.0,1.0,0.155029296875,1.0,1.0,69.13166284561157,19.234649896621704,1.0,1.0
2,2.2460731778826033,0.7783335958208356,0.785632882799421,1.0,1.0,0.24937220982142858,1.0,1.0,0.56689453125,1.0,1.0,69.0821635723114,19.039170026779175,1.0,1.0
3,2.1874848774501254,0.7812585149492536,0.7906256403241839,1.0,1.0,0.37112862723214285,0.9997035435267857,0.9995291573660714,0.6873779296875,1.0,1.0,68.14240455627441,19.161447048187256,1.0,1.0
4,2.117551939828055,0.7845784596034459,0.7965906006949288,1.0,1.0,0.45066615513392855,0.9924490792410714,0.9912806919642857,0.7236328125,0.9981689453125,0.9998779296875,68.80355405807495,19.429011583328247,0.9998779296875,1.0
5,2.0383923394339427,0.7878665242876325,0.8032238824026925,1.0,1.0,0.5193045479910714,0.9584263392857143,0.9574148995535714,0.759765625,0.9539794921875,0.9715576171875,68.81971859931946,19.498031616210938,0.9715576171875,1.0
6,1.950106484549386,0.7908879688807896,0.8107739176068988,1.0,1.0,0.5682721819196429,0.8961879185267857,0.9039829799107143,0.7716064453125,0.892333984375,0.9190673828125,69.29070687294006,19.33703875541687,0.9190673828125,1.0
7,1.8610143661499023,0.7936829839433942,0.8192449297223773,1.0,1.0,0.5959821428571429,0.8323625837053571,0.8433314732142857,0.7828369140625,0.8216552734375,0.8555908203125,68.54642415046692,19.072120666503906,0.855712890625,0.9998779296875
8,1.7620468139648438,0.7942440169198173,0.8264739853995187,1.0,1.0,0.6244070870535714,0.748046875,0.7807791573660714,0.7899169921875,0.7689208984375,0.8187255859375,68.81015992164612,19.055744409561157,0.8251953125,0.9935302734375
9,1.6650934219360352,0.7950399943760463,0.8348877089364188,1.0,1.0,0.6482456752232143,0.6827915736607143,0.7313929966517857,0.7974853515625,0.7109375,0.7828369140625,68.40432119369507,19.05120325088501,0.815673828125,0.9671630859375
10,1.5710599081856864,0.7905229840959821,0.8404421125139508,1.0,1.0,0.6639578683035714,0.610107421875,0.6757638113839286,0.8016357421875,0.6478271484375,0.7501220703125,68.83674263954163,19.183003425598145,0.8145751953125,0.935546875
11,1.4831694194248743,0.769552503313337,0.8380162375313895,0.9998764395713806,1.0001236200332642,0.6759905133928571,0.5412772042410714,0.6171351841517857,0.8082275390625,0.48779296875,0.6151123046875,68.49355673789978,19.04160761833191,0.6435546875,0.9715576171875
12,1.4390960420880998,0.622542176927839,0.771507808140346,0.9998173117637634,1.0001827478408813,0.6524832589285714,0.44485909598214285,0.41763741629464285,0.7073974609375,0.504150390625,0.140380859375,68.23250007629395,19.05314302444458,0.07373046875,1.0
13,1.4844169616699219,0.36332872935703825,0.5044084957667759,0.9999314546585083,1.0000686645507812,0.5766252790178571,0.7771519252232143,0.5464215959821429,0.65185546875,0.9910888671875,0.9046630859375,68.61503720283508,19.033096313476562,0.0,1.0
14,1.4143423352922713,0.27665976115635466,0.37610619408743723,1.000072956085205,0.9999269843101501,0.5977783203125,0.9102085658482143,0.8056117466517857,0.7386474609375,0.9945068359375,0.91162109375,68.52077198028564,19.054049015045166,0.0,1.0
15,1.3161194665091378,0.23696608202798025,0.3229109559740339,1.0002174377441406,0.9997825622558594,0.6373639787946429,0.943359375,0.8756277901785714,0.7650146484375,1.0,0.98974609375,68.1826548576355,19.03650164604187,0.0,1.0
16,1.246722902570452,0.19245241369519914,0.2602895838873727,1.000357985496521,0.9996421337127686,0.6618477957589286,0.9727783203125,0.9403599330357143,0.7835693359375,1.0,0.996337890625,69.22149920463562,19.31571364402771,0.0,1.0
17,1.1853367941720145,0.16077869279044016,0.22048648766108922,1.0004932880401611,0.9995067715644836,0.6781877790178571,0.9848109654017857,0.9623849051339286,0.7957763671875,1.0,0.999267578125,69.3567385673523,19.33417820930481,0.0,1.0
18,1.131702491215297,0.13324269226619176,0.1828228575842721,1.0006232261657715,0.9993768930435181,0.6924351283482143,0.9912458147321429,0.9778703962053571,0.8072509765625,1.0,0.9993896484375,68.708092212677,19.385798692703247,0.0,1.0
19,1.0834376471383231,0.11057800906045097,0.15590906143188477,1.000747561454773,0.9992525577545166,0.7046595982142857,0.9943498883928571,0.983154296875,0.8150634765625,1.0,0.9996337890625,68.28794550895691,19.04829454421997,0.0,1.0
20,1.0365791320800781,0.09378104550497872,0.1351273570741926,1.000866174697876,0.9991338849067688,0.7156982421875,0.9963902064732143,0.9866768973214286,0.8232421875,1.0,0.9998779296875,69.08689332008362,19.10507893562317,0.0,1.0
21,0.9954853739057269,0.07900553090231759,0.1192665866443089,1.0009796619415283,0.9990203976631165,0.7250453404017857,0.9979422433035714,0.9887869698660714,0.8297119140625,1.0,0.9996337890625,69.38042902946472,19.05466389656067,0.0,1.0
22,0.9597141402108329,0.06794600401605878,0.1065805469240461,1.0010889768600464,0.9989110231399536,0.7348284040178571,0.9983782087053571,0.9901297433035714,0.8367919921875,1.0,0.999755859375,69.16776585578918,19.33475923538208,0.0,1.0
23,0.9243364334106445,0.05867752007075718,0.09589842387608119,1.0011944770812988,0.9988056421279907,0.7457798549107143,0.9989188058035714,0.9909319196428571,0.8448486328125,1.0,0.999755859375,69.38254427909851,19.443783044815063,0.0,1.0
24,0.9001192365373883,0.05157202056476048,0.08875319787434169,1.0012966394424438,0.9987033009529114,0.7502964564732143,0.9990408761160714,0.9913853236607143,0.8511962890625,1.0,0.9998779296875,68.84714913368225,19.468014001846313,0.0,1.0
25,0.8678216934204102,0.045522596154894145,0.08258881739207677,1.0013960599899292,0.9986040592193604,0.7588239397321429,0.9990583147321429,0.9915597098214286,0.8563232421875,1.0,1.0,69.03142833709717,19.033074378967285,0.0,1.0
26,0.8371631077357701,0.039495340415409634,0.07545429468154907,1.0014928579330444,0.9985071420669556,0.7690778459821429,0.9991978236607143,0.9918561662946429,0.8612060546875,1.0,0.999755859375,69.37245655059814,19.322864055633545,0.0,1.0
27,0.8186928885323661,0.035171836614608765,0.07204604148864746,1.0015875101089478,0.9984124302864075,0.7734723772321429,0.9994245256696429,0.9910714285714286,0.8642578125,1.0,0.9996337890625,68.43620872497559,19.048813819885254,0.0,1.0
28,0.7928234509059361,0.031380604420389445,0.06848135590553284,1.0016803741455078,0.9983196258544922,0.7803083147321429,0.9994768415178571,0.9908272879464286,0.8671875,1.0,0.9996337890625,69.2630603313446,19.168118000030518,0.0,1.0
29,0.7756210054670062,0.027883640357426236,0.06385059441838946,1.0017719268798828,0.998228132724762,0.7818254743303571,0.9997384207589286,0.991455078125,0.872314453125,1.0,0.9996337890625,68.49687623977661,19.240609645843506,0.0,1.0
30,0.754472187587193,0.024666185889925276,0.05951602118355887,1.0018614530563354,0.9981386661529541,0.7886090959821429,0.9996686662946429,0.9916120256696429,0.87548828125,1.0,0.99951171875,68.97684097290039,19.38176965713501,0.0,1.0
31,0.7343450954982212,0.022561628903661455,0.05714310918535505,1.0019489526748657,0.9980511665344238,0.7960902622767857,0.9996512276785714,0.9915248325892857,0.8782958984375,1.0,0.9993896484375,69.4323902130127,19.45780086517334,0.0,1.0
32,0.7213531902858189,0.019895640867097036,0.052578049046652656,1.002034306526184,0.9979657530784607,0.8000313895089286,0.9997035435267857,0.9923444475446429,0.882080078125,1.0,0.9989013671875,68.34366393089294,19.035458087921143,0.0,1.0
33,0.6986690929957798,0.01806302155767168,0.051281205245426724,1.0021193027496338,0.9978806972503662,0.8052280970982143,0.9997209821428571,0.9916817801339286,0.883544921875,1.0,0.999267578125,69.06492638587952,19.06132745742798,0.0,1.0
34,0.684485844203404,0.01638660899230412,0.04799050944192069,1.0022028684616089,0.9977971911430359,0.8078962053571429,0.9997732979910714,0.9922223772321429,0.886474609375,1.0,0.9990234375,68.26035737991333,19.168710708618164,0.0,1.0
35,0.6686099597385952,0.014645012361662728,0.04463696479797363,1.0022839307785034,0.9977160096168518,0.8116803850446429,0.9997907366071429,0.9932861328125,0.888427734375,1.0,0.9996337890625,69.39374256134033,19.295464992523193,0.0,1.0
36,0.6584021023341587,0.01344052595751626,0.04385268262454441,1.0023633241653442,0.997636616230011,0.8167550223214286,0.9997209821428571,0.9920828683035714,0.8907470703125,1.0,0.99951171875,69.23407006263733,18.99579405784607,0.0,1.0
37,0.6472253118242536,0.012336138103689467,0.04207823957715716,1.0024429559707642,0.9975569844245911,0.8175048828125,0.9998779296875,0.9919259207589286,0.8929443359375,1.0,0.9990234375,69.10249304771423,19.439321994781494,0.0,1.0
38,0.6326781000409808,0.011276784752096449,0.040651679039001465,1.0025224685668945,0.9974774718284607,0.82275390625,0.9998430524553571,0.9928152901785714,0.89404296875,1.0,0.999267578125,68.49780225753784,19.03319239616394,0.0,1.0
39,0.6252868516104562,0.010092866207872118,0.037836040769304545,1.002600073814392,0.9973998665809631,0.8229457310267857,0.9998953683035714,0.9928676060267857,0.896728515625,1.0,0.999267578125,68.25503969192505,18.996323347091675,0.0,1.0
40,0.6112494468688965,0.00956234016588756,0.03630696875708444,1.002677083015442,0.9973229169845581,0.8271658761160714,0.9998604910714286,0.9936697823660714,0.89794921875,1.0,0.9990234375,69.501384973526,19.2608482837677,0.0,1.0
41,0.5982866968427386,0.008780682193381446,0.0351985011781965,1.0027527809143066,0.9972473382949829,0.83203125,0.9996861049107143,0.9932861328125,0.9010009765625,1.0,0.99951171875,69.11900615692139,19.174803256988525,0.0,1.0
42,0.5913879530770438,0.007874725120408195,0.03410959243774414,1.0028274059295654,0.9971725940704346,0.8354666573660714,0.9999128069196429,0.9930943080357143,0.9019775390625,1.0,0.9986572265625,68.73254632949829,19.28729820251465,0.0,1.0
43,0.5841096469334194,0.00736548804811069,0.031431847384997776,1.0029014348983765,0.9970985651016235,0.8344029017857143,0.9998604910714286,0.9938267299107143,0.902587890625,1.0,0.99951171875,69.32191038131714,19.271605253219604,0.0,1.0
44,0.5703686305454799,0.006851153182131904,0.031098527567727224,1.0029757022857666,0.9970242381095886,0.8389195033482143,0.9998779296875,0.9936349051339286,0.904052734375,1.0,0.9991455078125,68.71721696853638,19.007153272628784,0.0,1.0
45,0.5628597736358643,0.006335262741361346,0.029419011303356717,1.003049373626709,0.996950626373291,0.8401227678571429,0.9998430524553571,0.9940534319196429,0.9053955078125,1.0,0.9989013671875,68.30823850631714,19.387611627578735,0.0,1.0
46,0.5564869471958706,0.005945804928030286,0.02920112226690565,1.003122091293335,0.9968780279159546,0.8432791573660714,0.9998953683035714,0.9938441685267857,0.9058837890625,1.0,0.999267578125,69.05982708930969,19.089723348617554,0.0,1.0
47,0.5470102855137416,0.00545980195913996,0.027278874601636614,1.0031946897506714,0.9968052506446838,0.8438720703125,0.9998081752232143,0.9943324497767857,0.907470703125,1.0,0.99853515625,69.09056568145752,19.002673625946045,0.0,1.0
48,0.5415583338056292,0.005249028227158955,0.027990077223096575,1.0032674074172974,0.9967325329780579,0.8459647042410714,0.9998604910714286,0.9944370814732143,0.908447265625,1.0,0.9993896484375,69.04179191589355,19.336845636367798,0.0,1.0
49,0.5312705380575997,0.004851026726620538,0.0260975786617824,1.0033396482467651,0.9966603517532349,0.8499407087053571,0.9998430524553571,0.9946812220982143,0.9093017578125,1.0,0.9993896484375,69.22476243972778,19.251214265823364,0.0,1.0
50,0.5272837366376605,0.004473513790539333,0.026036647813660756,1.0034116506576538,0.9965882897377014,0.8509521484375,0.9998779296875,0.9936349051339286,0.9110107421875,1.0,0.9993896484375,69.14450097084045,19.083540201187134,0.0001220703125,1.0

==> r_even-odd-mnist-ReichenbachSigmoidal.csv <==
#['main.py', '--data-set=mnist', '--batch-size=4096', '--lr=1e-5', '--epochs=50', '--constraint=EvenOdd(eps=0.4, delta=0.6, gamma=3.0)', '--oracle-steps=20', '--oracle-restarts=10', '--delay=10', '--logic=RCS']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0814208984375,1.0,1.0,0.0,19.824849843978882,1.0,1.0
1,2.2927423204694475,0.8071333340236119,0.8204262597220284,1.0,1.0,0.11478097098214286,1.0,1.0,0.155029296875,1.0,1.0,68.89440584182739,19.224095582962036,1.0,1.0
2,2.2460731778826033,0.8123617853437152,0.8272839954921177,1.0,1.0,0.24937220982142858,1.0,1.0,0.56689453125,1.0,1.0,68.56699109077454,19.19555687904358,1.0,1.0
3,2.1874848774501254,0.818495614188058,0.8371003695896694,1.0,1.0,0.37112862723214285,0.9997035435267857,0.9994070870535714,0.6873779296875,1.0,1.0,68.60005068778992,19.21807074546814,1.0,1.0
4,2.117551939828055,0.8252587999616351,0.8483492306300572,1.0,1.0,0.45066615513392855,0.9924490792410714,0.9907575334821429,0.7236328125,0.9981689453125,0.9998779296875,69.02111482620239,19.297605991363525,0.9998779296875,1.0
5,2.0383923394339427,0.8319981438773019,0.8598861013139997,1.0,1.0,0.5193045479910714,0.9584263392857143,0.9546072823660714,0.759765625,0.9539794921875,0.9718017578125,68.79958891868591,19.216729879379272,0.9718017578125,1.0
6,1.950106484549386,0.8382488659449986,0.8721974236624581,1.0,1.0,0.5682721819196429,0.8961879185267857,0.9013323102678571,0.7716064453125,0.892333984375,0.9163818359375,69.83567762374878,19.63199806213379,0.9163818359375,1.0
7,1.8610143661499023,0.8438871928623745,0.8847270011901855,1.0,1.0,0.5959821428571429,0.8323625837053571,0.8428257533482143,0.7828369140625,0.8216552734375,0.8570556640625,69.65079665184021,19.225521326065063,0.8570556640625,1.0
8,1.7620468139648438,0.8460007395063128,0.8940174239022392,1.0,1.0,0.6244070870535714,0.748046875,0.7788783482142857,0.7899169921875,0.7689208984375,0.815673828125,68.56184482574463,19.21248507499695,0.82275390625,0.992919921875
9,1.6650934219360352,0.8477322033473423,0.9042590686253139,1.0,1.0,0.6482456752232143,0.6827915736607143,0.7327706473214286,0.7974853515625,0.7109375,0.77734375,69.39244675636292,19.328441381454468,0.813232421875,0.964111328125
10,1.5710599081856864,0.8408620698111398,0.9093214443751744,1.0,1.0,0.6639578683035714,0.610107421875,0.6768450055803571,0.8016357421875,0.6478271484375,0.7525634765625,69.62719583511353,19.50063395500183,0.8140869140625,0.9384765625
11,1.486107008797782,0.7953611101422992,0.8973721776689801,0.9998849630355835,1.0001150369644165,0.6722935267857143,0.5254778180803571,0.6012660435267857,0.7811279296875,0.4000244140625,0.5423583984375,70.37052035331726,19.549392223358154,0.5511474609375,0.9908447265625
12,1.5066184997558594,0.4634486607142857,0.6843699046543666,0.9999578595161438,1.000042200088501,0.5962262834821429,0.5475027901785714,0.3790806361607143,0.60009765625,0.9464111328125,0.6751708984375,69.95612454414368,19.222957611083984,0.0,1.0
13,1.6151738848005022,0.1462536198752267,0.2519861800330026,1.0000958442687988,0.9999041557312012,0.5050223214285714,0.9356863839285714,0.8499930245535714,0.626220703125,1.0,0.996337890625,68.87374520301819,19.2408127784729,0.0,1.0
14,1.4529451642717635,0.13724958896636963,0.22032853535243443,1.0002307891845703,0.9997691512107849,0.5771658761160714,0.9375523158482143,0.8766741071428571,0.715576171875,0.9990234375,0.9774169921875,69.37142586708069,19.452492713928223,0.0,1.0
15,1.353292465209961,0.10672043902533394,0.1687770230429513,1.0003613233566284,0.9996387958526611,0.6185825892857143,0.9627685546875,0.9248221261160714,0.75244140625,1.0,0.9971923828125,69.49996709823608,19.45132851600647,0.0,1.0
16,1.267246927533831,0.08653484072004046,0.134051936013358,1.0004839897155762,0.9995160698890686,0.6553955078125,0.9755859375,0.9507359095982143,0.7786865234375,1.0,0.997802734375,69.44757413864136,19.624289989471436,0.0,1.0
17,1.2020906720842635,0.06979997668947492,0.1094105499131339,1.0006009340286255,0.9993991255760193,0.6758510044642857,0.9842006138392857,0.9665876116071429,0.7945556640625,1.0,0.9991455078125,69.62710285186768,19.42706036567688,0.0,1.0
18,1.145510128566197,0.057134577206202915,0.08927115372249059,1.0007120370864868,0.999288022518158,0.6933244977678571,0.9887520926339286,0.9755684988839286,0.807373046875,1.0,0.9996337890625,69.79473614692688,19.647703886032104,0.0,1.0
19,1.0969769614083427,0.046290465763637,0.07519495487213135,1.0008182525634766,0.9991816878318787,0.7066999162946429,0.9921351841517857,0.9796491350446429,0.8154296875,1.0,0.999755859375,69.38206839561462,19.538131713867188,0.0,1.0
20,1.0502733503069197,0.03884252054350717,0.0656053636755262,1.000920295715332,0.9990798234939575,0.7175467354910714,0.9943324497767857,0.9834856305803571,0.822265625,1.0,0.9996337890625,69.56662368774414,19.58199119567871,0.0,1.0
21,1.009779725755964,0.03218206337520054,0.05906033090182713,1.0010185241699219,0.9989814162254333,0.7281494140625,0.9959019252232143,0.9847412109375,0.8280029296875,1.0,0.9996337890625,69.79761409759521,19.556025981903076,0.0,1.0
22,0.974442550114223,0.027481130191258023,0.053613053900854926,1.0011142492294312,0.9988857507705688,0.7363106863839286,0.99658203125,0.9853341238839286,0.836181640625,1.0,0.999755859375,69.26162886619568,19.265424728393555,0.0,1.0
23,0.939645494733538,0.02355175358908517,0.049387723207473755,1.0012075901031494,0.9987924695014954,0.7469831194196429,0.9975062779017857,0.9855259486607143,0.84228515625,1.0,0.999755859375,69.89870285987854,19.467870712280273,0.0,1.0
24,0.9154784338814872,0.02074937309537615,0.04718375631741115,1.0012987852096558,0.9987011551856995,0.7507847377232143,0.9977504185267857,0.9858224051339286,0.849609375,1.0,0.9993896484375,70.42838978767395,19.394125938415527,0.0,1.0
25,0.8838421276637486,0.018162178141730174,0.04447181735719953,1.001388669013977,0.9986112713813782,0.7590506417410714,0.9978724888392857,0.9865897042410714,0.8558349609375,1.0,0.9991455078125,69.42022228240967,19.36625361442566,0.0,1.0
26,0.8533235277448382,0.015656536178929464,0.04150041086333139,1.0014768838882446,0.9985230565071106,0.7694440569196429,0.9983433314732143,0.9860316685267857,0.8592529296875,1.0,0.99951171875,69.50692391395569,19.217978477478027,0.0,1.0
27,0.8345459529331752,0.01379931824547904,0.04104284303528922,1.0015636682510376,0.9984363913536072,0.7723737444196429,0.9987444196428571,0.985595703125,0.86279296875,1.0,0.9991455078125,69.68677020072937,19.285216093063354,0.0,1.0
28,0.8091409546988351,0.012432770005294256,0.039723340954099386,1.0016494989395142,0.9983505606651306,0.7800641741071429,0.9986397879464286,0.9851248604910714,0.8656005859375,1.0,0.9991455078125,69.93641805648804,19.588117361068726,0.0,1.0
29,0.7914079938616071,0.011015503534248896,0.03757736512592861,1.0017342567443848,0.9982658624649048,0.7808837890625,0.9989188058035714,0.9866245814732143,0.869140625,1.0,0.99853515625,69.44212508201599,19.289950370788574,0.0001220703125,1.0
30,0.7703119686671666,0.009649790823459625,0.03567776083946228,1.0018177032470703,0.9981822967529297,0.7876674107142857,0.9989188058035714,0.9860316685267857,0.8731689453125,1.0,0.9986572265625,69.48436975479126,19.484110116958618,0.0,1.0
31,0.750206470489502,0.008898252355200904,0.03470024253640856,1.0018999576568604,0.9981001019477844,0.7946951729910714,0.9990931919642857,0.986083984375,0.8760986328125,1.0,0.9984130859375,69.70077562332153,19.233349084854126,0.0,1.0
32,0.7368073463439941,0.007859895271914346,0.032600500753947666,1.0019807815551758,0.998019278049469,0.7992640904017857,0.999267578125,0.9866245814732143,0.88037109375,1.0,0.9964599609375,69.70042371749878,19.513899087905884,0.0,1.0
33,0.7138300623212542,0.007067168397562844,0.03183913230895996,1.002061128616333,0.997938871383667,0.8041469029017857,0.9991978236607143,0.9862409319196429,0.8814697265625,1.0,0.9986572265625,69.44546222686768,19.530544757843018,0.0,1.0
34,0.6990383693150112,0.006467595164264951,0.03073474551950182,1.0021405220031738,0.9978594779968262,0.8066755022321429,0.9993896484375,0.9870082310267857,0.884521484375,1.0,0.998291015625,70.05704736709595,19.69574761390686,0.0001220703125,1.0
35,0.6828366007123675,0.005773089826107025,0.028344778077942983,1.0022181272506714,0.9977818727493286,0.8106340680803571,0.9994768415178571,0.9882463727678571,0.8873291015625,1.0,0.9971923828125,70.17336964607239,19.311650037765503,0.0001220703125,1.0
36,0.6720304489135742,0.005312507706029075,0.028910715665136064,1.0022940635681152,0.9977059960365295,0.8149065290178571,0.9993024553571429,0.9869733537946429,0.8892822265625,1.0,0.998291015625,68.847895860672,19.163658380508423,0.0001220703125,1.0
37,0.6606212343488421,0.004910037453685488,0.027794350470815386,1.0023701190948486,0.9976298213005066,0.8163190569196429,0.9993198939732143,0.9873570033482143,0.8916015625,1.0,0.996337890625,68.77312850952148,19.152665853500366,0.0,1.0
38,0.6453441892351423,0.004461366683244705,0.026747373597962514,1.0024464130401611,0.9975536465644836,0.8214634486607143,0.9994245256696429,0.9884905133928571,0.892333984375,1.0,0.9979248046875,69.0841965675354,19.14368176460266,0.0,1.0
39,0.6375736509050641,0.003913192876747676,0.024986350110598972,1.0025209188461304,0.9974792003631592,0.8215506417410714,0.9996686662946429,0.9883161272321429,0.8951416015625,1.0,0.997314453125,68.81094741821289,19.15747380256653,0.0,1.0
40,0.6233303206307548,0.0038682488458497183,0.024513719337327138,1.002595067024231,0.9974049925804138,0.825927734375,0.9995814732142857,0.9886823381696429,0.8963623046875,1.0,0.9970703125,68.79608058929443,19.268150329589844,0.0,1.0
41,0.6099273817879813,0.0035814406084162848,0.02339048683643341,1.002668023109436,0.9973320960998535,0.8300606863839286,0.999267578125,0.9893798828125,0.8988037109375,1.0,0.9976806640625,68.75996041297913,19.181060075759888,0.0,1.0
42,0.602560315813337,0.0031113440969160627,0.023360684514045715,1.0027401447296143,0.9972599744796753,0.8335658482142857,0.9997035435267857,0.9892752511160714,0.9000244140625,1.0,0.9976806640625,68.80821371078491,19.172903537750244,0.0001220703125,1.0
43,0.5945417540413993,0.0029648662145648685,0.021539696625300815,1.0028120279312134,0.9971879124641418,0.8327113560267857,0.9995291573660714,0.9895891462053571,0.9012451171875,1.0,0.998291015625,68.81724309921265,19.36028814315796,0.0,1.0
44,0.5808335712977818,0.0027392511921269552,0.02155226469039917,1.0028842687606812,0.9971156716346741,0.8374197823660714,0.9996861049107143,0.9895193917410714,0.9029541015625,1.0,0.997802734375,70.22919368743896,19.275137901306152,0.000244140625,1.0
45,0.5729101725987026,0.0025844949164560865,0.020647736532347544,1.0029560327529907,0.9970440864562988,0.8379778180803571,0.9995989118303571,0.9898158482142857,0.90478515625,1.0,0.997802734375,69.14776015281677,19.5367488861084,0.0,1.0
46,0.5662599972316197,0.002440650814345905,0.02059864572116307,1.0030266046524048,0.9969733953475952,0.8415004185267857,0.9996861049107143,0.989990234375,0.9049072265625,1.0,0.9979248046875,69.73293161392212,19.297777891159058,0.0,1.0
47,0.5563104833875384,0.0022358564393860953,0.01872863939830235,1.0030975341796875,0.9969025254249573,0.8424769810267857,0.9996512276785714,0.9909493582589286,0.906982421875,1.0,0.9979248046875,69.39845585823059,19.383176565170288,0.0001220703125,1.0
48,0.5504218169621059,0.002175454449440752,0.01927508200917925,1.003169298171997,0.9968307614326477,0.844970703125,0.9997035435267857,0.9903390066964286,0.9072265625,1.0,0.997802734375,69.25735139846802,19.172280073165894,0.0001220703125,1.0
49,0.5397706031799316,0.0020497263010059085,0.018413605434553965,1.0032398700714111,0.9967601299285889,0.8487723214285714,0.9995989118303571,0.9912109375,0.908203125,1.0,0.99755859375,69.01933813095093,19.18985080718994,0.0,1.0
50,0.5356601646968296,0.0018480619681732996,0.018332415393420627,1.003310203552246,0.9966897964477539,0.8492257254464286,0.9995989118303571,0.9913853236607143,0.90966796875,1.0,0.9971923828125,68.83378720283508,19.170467853546143,0.0006103515625,1.0

==> r_even-odd-mnist-Yager.csv <==
#['main.py', '--data-set=mnist', '--batch-size=4096', '--lr=1e-5', '--epochs=50', '--constraint=EvenOdd(eps=0.4, delta=0.6, gamma=3.0)', '--oracle-steps=20', '--oracle-restarts=10', '--delay=10', '--logic=YG']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time,Extra0,Extra1
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0814208984375,1.0,1.0,0.0,19.575270652770996,1.0,1.0
1,2.2927423204694475,0.7709904398236956,0.781794616154262,1.0,1.0,0.11478097098214286,1.0,1.0,0.155029296875,1.0,1.0,69.23085927963257,19.249426126480103,1.0,1.0
2,2.2460731778826033,0.7753607886178153,0.7879877090454102,1.0,1.0,0.24937220982142858,1.0,1.0,0.56689453125,1.0,1.0,69.4536304473877,19.80793857574463,1.0,1.0
3,2.1874848774501254,0.7812001364571708,0.7980185917445591,1.0,1.0,0.37112862723214285,0.9997035435267857,0.9989188058035714,0.6873779296875,1.0,1.0,69.83831024169922,19.633229970932007,1.0,1.0
4,2.117551939828055,0.7885264669145856,0.8112378120422363,1.0,1.0,0.45066615513392855,0.9924490792410714,0.9810791015625,0.7236328125,0.9981689453125,0.9947509765625,69.32627725601196,19.287931203842163,0.9947509765625,1.0
5,2.0383923394339427,0.797640323638916,0.828080381665911,1.0,1.0,0.5193045479910714,0.9584263392857143,0.9165562220982143,0.759765625,0.9539794921875,0.8763427734375,68.93603038787842,19.520418167114258,0.8763427734375,1.0
6,1.950106484549386,0.808452878679548,0.8488513401576451,1.0,1.0,0.5682721819196429,0.8961879185267857,0.8213239397321429,0.7716064453125,0.892333984375,0.775146484375,69.43460392951965,19.271792888641357,0.775146484375,1.0
7,1.8610143661499023,0.8209003039768764,0.8716929980686733,1.0,1.0,0.5959821428571429,0.8323625837053571,0.7317068917410714,0.7828369140625,0.8216552734375,0.7059326171875,68.75774884223938,19.265708923339844,0.7066650390625,0.999267578125
8,1.7620468139648438,0.8346982683454242,0.8920283998761859,1.0,1.0,0.6244070870535714,0.748046875,0.6444963727678571,0.7899169921875,0.7689208984375,0.6549072265625,68.76333236694336,19.252099990844727,0.675537109375,0.9793701171875
9,1.6650934219360352,0.8490109443664551,0.9112473896571568,1.0,1.0,0.6482456752232143,0.6827915736607143,0.5759626116071429,0.7974853515625,0.7109375,0.574951171875,68.74264335632324,19.24900984764099,0.649169921875,0.92578125
10,1.5710599081856864,0.8626485552106585,0.9253908566066197,1.0,1.0,0.6639578683035714,0.610107421875,0.5055280412946429,0.8016357421875,0.6478271484375,0.5101318359375,69.69479942321777,19.2952561378479,0.6292724609375,0.8802490234375
11,1.483818462916783,0.8710293088640485,0.9306084087916783,0.9998765587806702,1.000123381614685,0.6762172154017857,0.5580357142857143,0.46766880580357145,0.8089599609375,0.59619140625,0.4874267578125,69.17473149299622,19.26715111732483,0.6053466796875,0.877685546875
12,1.4133148193359375,0.8692027500697544,0.9208157403128487,0.9997348189353943,1.0002652406692505,0.6835414341517857,0.5141252790178571,0.45396205357142855,0.816650390625,0.5576171875,0.468017578125,69.71683287620544,19.594820976257324,0.580810546875,0.874755859375
13,1.3401426587785994,0.8678097724914551,0.9140525545392718,0.9995926022529602,1.0004074573516846,0.6981898716517857,0.48728724888392855,0.44503348214285715,0.8167724609375,0.5299072265625,0.4586181640625,69.97988390922546,19.511152029037476,0.5614013671875,0.8753662109375
14,1.277412278311593,0.8612197467258998,0.90611389705113,0.9994503855705261,1.0005496740341187,0.7039097377232143,0.46934291294642855,0.43385532924107145,0.8209228515625,0.5042724609375,0.458251953125,69.87732744216919,19.325421810150146,0.5440673828125,0.8809814453125
15,1.2215149743216378,0.8507952008928571,0.8940424237932477,0.9993088841438293,1.0006910562515259,0.7125592912946429,0.45907156808035715,0.43211146763392855,0.8258056640625,0.4927978515625,0.462158203125,69.6459949016571,19.276376962661743,0.523681640625,0.8883056640625
16,1.164872714451381,0.8383432115827288,0.8804001126970563,0.9991679787635803,1.000831961631775,0.7231619698660714,0.46207101004464285,0.43636648995535715,0.8323974609375,0.4713134765625,0.4622802734375,70.3883626461029,19.790539026260376,0.4892578125,0.9049072265625
17,1.1176199231828963,0.8230158260890416,0.866002082824707,0.9990278482437134,1.0009721517562866,0.727294921875,0.4711390904017857,0.4475795200892857,0.8345947265625,0.4493408203125,0.4661865234375,70.10258769989014,19.578155517578125,0.443115234375,0.9215087890625
18,1.0732237952096122,0.802131175994873,0.8455890927995954,0.998887300491333,1.001112699508667,0.7333984375,0.5085972377232143,0.4693603515625,0.840087890625,0.4610595703125,0.4769287109375,70.05611896514893,19.58655023574829,0.3741455078125,0.9522705078125
19,1.0324784687587194,0.7732631819588798,0.8221654891967773,0.9987459778785706,1.0012540817260742,0.7381766183035714,0.5697893415178571,0.5007672991071429,0.8416748046875,0.5648193359375,0.480224609375,70.12298846244812,19.803072452545166,0.2620849609375,0.980224609375
20,0.997054031917027,0.7226121085030692,0.7867330823625837,0.998600423336029,1.0013996362686157,0.7395891462053571,0.6727469308035714,0.5579485212053571,0.843505859375,0.7515869140625,0.495849609375,69.84673953056335,19.25410485267639,0.0843505859375,0.993408203125
21,0.97467041015625,0.6258224759783063,0.7282852445329938,0.9984405040740967,1.0015596151351929,0.7371128627232143,0.811279296875,0.666259765625,0.8377685546875,0.9339599609375,0.80712890625,69.29622507095337,19.467496395111084,0.0081787109375,1.0
22,0.9783094951084682,0.4668745313371931,0.6000767435346331,0.9983442425727844,1.0016558170318604,0.7240687779017857,0.9223458426339286,0.8326067243303571,0.822998046875,0.986083984375,0.9591064453125,70.4606945514679,19.600504159927368,0.0,1.0
23,0.9967282840183803,0.2889007840837751,0.3975858007158552,0.9984855651855469,1.0015145540237427,0.70458984375,0.971435546875,0.9456263950892857,0.8228759765625,0.9986572265625,0.9906005859375,70.88085007667542,19.29473876953125,0.0,1.0
24,0.9748191833496094,0.19519948959350586,0.2871762343815395,0.998669445514679,1.0013304948806763,0.7074323381696429,0.9831891741071429,0.9663260323660714,0.833251953125,0.9996337890625,0.9927978515625,69.75817704200745,19.282954216003418,0.0,1.0
25,0.9326121466500419,0.14170739480427333,0.21636458805629186,0.9988393783569336,1.0011606216430664,0.7228655133928571,0.9873046875,0.9753069196428571,0.8389892578125,0.999755859375,0.9945068359375,69.52856826782227,19.58420467376709,0.0,1.0
26,0.8899012293134417,0.10774865320750646,0.17064436844417027,0.9989893436431885,1.001010775566101,0.7357526506696429,0.9883335658482143,0.9807477678571429,0.8446044921875,0.9998779296875,0.9945068359375,70.32911515235901,19.599497079849243,0.0,1.0
27,0.8606517655508858,0.08665026085717338,0.14262422493525914,0.9991245269775391,1.000875473022461,0.7452043805803571,0.9902866908482143,0.9820033482142857,0.8477783203125,1.0,0.990966796875,69.96791052818298,19.574336767196655,0.0,1.0
28,0.8268750054495675,0.07192997421537127,0.12519784484590804,0.9992481470108032,1.0007518529891968,0.7553013392857143,0.9905133928571429,0.9822998046875,0.853759765625,1.0,0.992431640625,70.16586756706238,19.714542150497437,0.0,1.0
29,0.8022774287632534,0.061004813228334696,0.10811903647014073,0.9993630051612854,1.0006369352340698,0.7614571707589286,0.9913853236607143,0.9842878069196429,0.85888671875,1.0,0.9912109375,69.32516241073608,19.346274614334106,0.0,1.0
30,0.7758449145725795,0.0521428074155535,0.09785574674606323,0.9994715452194214,1.0005284547805786,0.7720075334821429,0.9919607979910714,0.9856131417410714,0.862060546875,1.0,0.9912109375,70.16554927825928,19.645663499832153,0.0,1.0
31,0.7541851997375488,0.04642807160105024,0.0920835988862174,0.9995759725570679,1.0004241466522217,0.7805001395089286,0.9919607979910714,0.9851597377232143,0.8665771484375,1.0,0.9915771484375,69.1437840461731,19.43627405166626,0.0,1.0
32,0.7402064459664481,0.0396637533392225,0.08298082862581525,0.9996916651725769,1.0003083944320679,0.7848772321428571,0.9921526227678571,0.9852120535714286,0.8702392578125,1.0,0.9879150390625,69.69020509719849,19.474256992340088,0.0,1.0
33,0.7147564888000488,0.036443620920181274,0.07984295061656407,0.9997968077659607,1.0002031326293945,0.7915910993303571,0.9916294642857143,0.9836600167410714,0.873291015625,1.0,0.989990234375,69.79026103019714,19.76028275489807,0.0,1.0
34,0.6997883660452706,0.03193072974681854,0.07355203798839025,0.9998902678489685,1.0001096725463867,0.7968226841517857,0.9922921316964286,0.9857177734375,0.876220703125,1.0,0.990234375,70.33003616333008,19.50191378593445,0.0,1.0
35,0.682006972176688,0.027894769396100725,0.06696520107133049,0.9999780058860779,1.000022053718567,0.8001708984375,0.9930419921875,0.9854387555803571,0.8785400390625,1.0,0.9901123046875,69.08490586280823,19.216342449188232,0.0,1.0
36,0.6711282048906598,0.025450376527650014,0.06549371991838727,1.0000628232955933,0.9999372363090515,0.8072684151785714,0.9931815011160714,0.9856480189732143,0.880859375,1.0,0.9915771484375,69.34951496124268,19.292585134506226,0.0,1.0
37,0.6599761417933873,0.022919903908457075,0.061982227223260064,1.0001459121704102,0.9998540282249451,0.8080357142857143,0.9930071149553571,0.9866594587053571,0.8851318359375,1.0,0.99072265625,70.23501372337341,19.83102011680603,0.0,1.0
38,0.6459360122680664,0.021063468285969326,0.05891039967536926,1.0002280473709106,0.9997719526290894,0.8138427734375,0.9932512555803571,0.9860142299107143,0.8857421875,1.0,0.9918212890625,70.96812582015991,20.15113615989685,0.0,1.0
39,0.6373848915100098,0.018519397292818342,0.05611629571233477,1.0003080368041992,0.9996920824050903,0.8134416852678571,0.9944196428571429,0.987060546875,0.8883056640625,1.0,0.992431640625,70.53873062133789,19.677992820739746,0.0,1.0
40,0.6232670375279018,0.01756690868309566,0.051871274198804586,1.0003862380981445,0.999613881111145,0.8193533761160714,0.9936000279017857,0.9881591796875,0.8902587890625,1.0,0.992431640625,69.74983382225037,19.21325445175171,0.0,1.0
41,0.6100641659327916,0.015993072518280575,0.050838508776256015,1.0004628896713257,0.9995370507240295,0.8235037667410714,0.9938092912946429,0.9879324776785714,0.8927001953125,1.0,0.9915771484375,69.71535778045654,19.6555814743042,0.0,1.0
42,0.6026271411350795,0.014260755053588323,0.04754823872021267,1.0005383491516113,0.9994615912437439,0.8270961216517857,0.9942452566964286,0.9879673549107143,0.8944091796875,1.0,0.99267578125,69.96254682540894,19.364778995513916,0.0,1.0
43,0.5960616384233747,0.01364704327923911,0.045521553073610575,1.0006123781204224,0.9993875622749329,0.8273402622767857,0.9939488002232143,0.9883161272321429,0.8961181640625,1.0,0.9935302734375,69.63972878456116,19.20570731163025,0.0,1.0
44,0.5808369091578892,0.012712485023907252,0.04438010709626334,1.000686526298523,0.9993134140968323,0.8323277064732143,0.9945417131696429,0.9882638113839286,0.89794921875,1.0,0.99365234375,70.48894333839417,19.703020811080933,0.0,1.0
45,0.5735368047441755,0.011373624205589294,0.042265087366104126,1.0007588863372803,0.9992412328720093,0.8340366908482143,0.9948556082589286,0.9881417410714286,0.9007568359375,1.0,0.9937744140625,69.54150438308716,19.233279943466187,0.0,1.0
46,0.5670398644038609,0.011178359389305115,0.042116795267377584,1.0008305311203003,0.9991694092750549,0.8364083426339286,0.994384765625,0.988037109375,0.90087890625,1.0,0.99365234375,68.97963976860046,19.212395668029785,0.0,1.0
47,0.5580108506338937,0.010249231542859758,0.039435969931738715,1.000901699066162,0.9990982413291931,0.8386928013392857,0.9945068359375,0.9889264787946429,0.90283203125,1.0,0.99560546875,68.96511220932007,19.215790510177612,0.0,1.0
48,0.5524236474718366,0.009807661175727844,0.03984983052526202,1.0009727478027344,0.9990273118019104,0.8400355747767857,0.9950823102678571,0.9885951450892857,0.9034423828125,1.0,0.9947509765625,68.97931051254272,19.235074520111084,0.0,1.0
49,0.5418877942221505,0.009165026247501373,0.03810170292854309,1.0010429620742798,0.9989570379257202,0.8441685267857143,0.9952218191964286,0.9885079520089286,0.9053955078125,1.0,0.9957275390625,68.96903848648071,19.21389865875244,0.0,1.0
50,0.5381050109863281,0.008527458778449468,0.03845903703144619,1.0011125802993774,0.9988874793052673,0.8451625279017857,0.9948381696428571,0.9875837053571429,0.906982421875,1.0,0.9957275390625,70.36753058433533,19.25041151046753,0.0,1.0

==> r_groups-gtsrb-Baseline.csv <==
#['main.py', '--data-set=gtsrb', '--batch-size=4096', '--lr=1e-3', '--epochs=50', '--constraint=Groups(eps=16/255, delta=0.02)', '--oracle-steps=30', '--oracle-restarts=10']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0380859375,0.0,0.0,0.0,120.09688091278076
1,3.5196050008138022,0.6478797594706217,0.6511220534642538,1.0,1.0,0.09041341145833333,0.0007731119791666666,0.0006103515625,0.16446940104166666,0.0,0.0,122.86587762832642,119.71883893013
2,3.03662109375,0.5789337952931722,0.6095822254816691,1.0,1.0,0.19222005208333334,0.0034586588541666665,0.0027262369791666665,0.3042805989583333,0.004638671875,0.000244140625,122.19689440727234,118.71436619758606
3,2.6059853235880532,0.4809456666310628,0.5705159902572632,1.0,1.0,0.2865397135416667,0.0169677734375,0.009724934895833334,0.472412109375,0.09822591145833333,0.049967447916666664,122.13016200065613,118.92463421821594
4,2.169912656148275,0.3714008728663127,0.5209961334864298,1.0,1.0,0.3800048828125,0.0638427734375,0.025309244791666668,0.5765787760416666,0.2596842447916667,0.09684244791666667,122.18192052841187,118.76009750366211
5,1.7972057660420735,0.26192013422648114,0.46341439088185626,1.0,1.0,0.4663492838541667,0.1436767578125,0.042317708333333336,0.659912109375,0.55322265625,0.13118489583333334,122.1526312828064,118.77540063858032
6,1.5049630800882976,0.19218701124191284,0.4236735900243123,1.0,1.0,0.5379231770833334,0.2642822265625,0.06758626302083333,0.7354329427083334,0.7052408854166666,0.171630859375,122.03924918174744,118.7110550403595
7,1.233193318049113,0.14222771922747293,0.3907356262207031,1.0,1.0,0.6114095052083334,0.3935139973958333,0.09256998697916667,0.7976888020833334,0.7652994791666666,0.18717447916666666,122.71167278289795,119.40726447105408
8,1.0078694820404053,0.11322592695554097,0.35914182662963867,1.0,1.0,0.6839192708333334,0.4934488932291667,0.1202392578125,0.847900390625,0.8064778645833334,0.20564778645833334,122.684330701828,118.71131706237793
9,0.8170855840047201,0.09011309345563252,0.3345109224319458,1.0,1.0,0.7393798828125,0.5738932291666666,0.142333984375,0.8749186197916666,0.8330078125,0.24397786458333334,121.99377965927124,118.8497314453125
10,0.6672348181406657,0.07602897783120473,0.30767329533894855,1.0,1.0,0.788330078125,0.6370442708333334,0.1812744140625,0.9034016927083334,0.8478190104166666,0.2669270833333333,122.92018389701843,119.31874823570251
11,0.5499600172042847,0.06637949744860332,0.28644975026448566,1.0,1.0,0.8310546875,0.6850179036458334,0.21659342447916666,0.9148763020833334,0.8716634114583334,0.2911783854166667,122.17434215545654,118.8267731666565
12,0.46555082003275555,0.058035830656687416,0.2738495469093323,1.0,1.0,0.85693359375,0.7134602864583334,0.2340087890625,0.9239908854166666,0.879638671875,0.3018391927083333,122.74864101409912,119.4662139415741
13,0.3973952929178874,0.05090021093686422,0.2610442241032918,1.0,1.0,0.8779296875,0.7488606770833334,0.2631429036458333,0.9332682291666666,0.8899739583333334,0.3129069010416667,123.1327531337738,119.02543997764587
14,0.3478844960530599,0.048777028918266296,0.2515924572944641,1.0,1.0,0.8958740234375,0.7620849609375,0.2800699869791667,0.9444173177083334,0.9100748697916666,0.3555501302083333,122.75027346611023,119.48494839668274
15,0.3093244234720866,0.04462212324142456,0.23962380488713583,1.0,1.0,0.9069010416666666,0.7837727864583334,0.3074137369791667,0.955810546875,0.9173990885416666,0.3843587239583333,122.32185125350952,118.89931797981262
16,0.2813742558161418,0.04052079220612844,0.22862442334493002,1.0,1.0,0.9146321614583334,0.7993977864583334,0.3285319010416667,0.959716796875,0.921875,0.39794921875,122.12863087654114,119.3309633731842
17,0.25652599334716797,0.038791937132676445,0.21805991729100546,1.0,1.0,0.9227294921875,0.8118082682291666,0.3592529296875,0.9586588541666666,0.9266764322916666,0.424072265625,123.03419661521912,119.81873536109924
18,0.2378857135772705,0.035637165109316506,0.2120982805887858,1.0,1.0,0.9291178385416666,0.8234456380208334,0.369873046875,0.9596354166666666,0.9361979166666666,0.4388020833333333,122.73606586456299,119.62804341316223
19,0.21590582529703775,0.03410222133000692,0.2025087277094523,1.0,1.0,0.9353841145833334,0.8324381510416666,0.3891194661458333,0.9606119791666666,0.929931640625,0.4370930989583333,122.89250826835632,119.69424843788147
20,0.20019978284835815,0.03311022122701009,0.20334184169769287,1.0,1.0,0.9401448567708334,0.834716796875,0.3926188151041667,0.9640299479166666,0.9332682291666666,0.4278971354166667,123.2125871181488,119.07581758499146
21,0.18069148063659668,0.02997795244057973,0.1965389847755432,1.0,1.0,0.9480794270833334,0.8473714192708334,0.4100748697916667,0.966064453125,0.9332682291666666,0.431396484375,122.14620041847229,118.81906247138977
22,0.17074328660964966,0.030263975262641907,0.19370230038960776,1.0,1.0,0.9497477213541666,0.8522135416666666,0.4150390625,0.9669596354166666,0.9414876302083334,0.474609375,122.17967200279236,118.8231475353241
23,0.1577067176500956,0.027649499475955963,0.18321249882380167,1.0,1.0,0.9522705078125,0.8621826171875,0.4346923828125,0.968994140625,0.944091796875,0.466552734375,122.10698127746582,118.75486493110657
24,0.15053733189900717,0.028236955404281616,0.17901265621185303,1.0,1.0,0.9560139973958334,0.8662923177083334,0.4472249348958333,0.970947265625,0.9392903645833334,0.505126953125,122.06126642227173,118.8072075843811
25,0.14497879147529602,0.02678092320760091,0.17217117547988892,1.0,1.0,0.9580485026041666,0.8721516927083334,0.4665120442708333,0.9727376302083334,0.9510091145833334,0.511474609375,122.80291295051575,119.52756381034851
26,0.13908454775810242,0.02535262703895569,0.17175114154815674,1.0,1.0,0.9579264322916666,0.8758544921875,0.4676920572916667,0.9742838541666666,0.9525553385416666,0.517578125,122.77859950065613,119.54880142211914
27,0.1301028331120809,0.024787383774916332,0.16771332422892252,1.0,1.0,0.9618326822916666,0.8787027994791666,0.4766438802083333,0.974853515625,0.948486328125,0.5074869791666666,122.72605633735657,119.39698314666748
28,0.12225802739461263,0.024295225739479065,0.16764994462331137,1.0,1.0,0.9632568359375,0.8809814453125,0.4833577473958333,0.9742838541666666,0.95068359375,0.5301920572916666,122.0447907447815,118.82714891433716
29,0.12362655997276306,0.023410767316818237,0.16184506813685098,1.0,1.0,0.9641520182291666,0.8841145833333334,0.4914957682291667,0.976806640625,0.9554850260416666,0.5166829427083334,122.02037811279297,118.84633731842041
30,0.11722914377848308,0.023474782705307007,0.15885481238365173,1.0,1.0,0.9651285807291666,0.8849690755208334,0.4994710286458333,0.9784342447916666,0.9549967447916666,0.5465494791666666,122.75625371932983,119.3018388748169
31,0.10762805740038554,0.022517929474512737,0.1571552356084188,1.0,1.0,0.968505859375,0.8896077473958334,0.505615234375,0.97705078125,0.9535319010416666,0.5361328125,122.14800524711609,118.7764503955841
32,0.10676807165145874,0.02174949397643407,0.1577381988366445,1.0,1.0,0.9708251953125,0.8924560546875,0.5054931640625,0.9791666666666666,0.960205078125,0.5602213541666666,122.04976987838745,118.7612054347992
33,0.100258469581604,0.021699100732803345,0.15053850412368774,1.0,1.0,0.9705403645833334,0.8979899088541666,0.5237223307291666,0.9833984375,0.9589029947916666,0.564453125,122.08764338493347,118.85682892799377
34,0.09925954540570577,0.020757082849740982,0.14895296096801758,1.0,1.0,0.9706217447916666,0.8975830078125,0.5201822916666666,0.9795735677083334,0.958740234375,0.55615234375,122.09919619560242,118.84677267074585
35,0.09472024440765381,0.020889833569526672,0.1501864790916443,1.0,1.0,0.9720052083333334,0.8986002604166666,0.5269775390625,0.9808756510416666,0.9596354166666666,0.5701497395833334,122.37225246429443,119.3042049407959
36,0.09028852979342143,0.019931472837924957,0.14517281452814737,1.0,1.0,0.9731852213541666,0.904052734375,0.5399169921875,0.9827473958333334,0.9597981770833334,0.5712076822916666,122.2408995628357,119.15112924575806
37,0.08570282657941182,0.019815396517515182,0.1419197420279185,1.0,1.0,0.9742431640625,0.9047037760416666,0.5484619140625,0.9828287760416666,0.96044921875,0.595947265625,121.9847936630249,119.67512321472168
38,0.08561038970947266,0.018455253293116886,0.13738401730855307,1.0,1.0,0.9742024739583334,0.9104410807291666,0.5585530598958334,0.984375,0.965087890625,0.60693359375,122.05486369132996,118.82865524291992
39,0.08724211653073628,0.019187189638614655,0.13745218515396118,1.0,1.0,0.9755452473958334,0.9079996744791666,0.5563151041666666,0.9847005208333334,0.9657389322916666,0.5912272135416666,122.09154772758484,118.82537198066711
40,0.07872607310612996,0.018351341287295025,0.13666223486264548,1.0,1.0,0.9770100911458334,0.9100341796875,0.5618896484375,0.9833984375,0.961669921875,0.5795084635416666,122.09859442710876,118.8509955406189
41,0.08104973038037618,0.01769129807750384,0.13499782482783,1.0,1.0,0.9769287109375,0.9103190104166666,0.5657958984375,0.98291015625,0.9645182291666666,0.59814453125,122.13953685760498,118.86445593833923
42,0.07866401473681132,0.018009533484776814,0.13515599568684897,1.0,1.0,0.97607421875,0.9117431640625,0.5640055338541666,0.985107421875,0.9677734375,0.6109212239583334,122.118825674057,119.42158913612366
43,0.07484329740206401,0.017048999667167664,0.13508813579877219,1.0,1.0,0.977783203125,0.9146728515625,0.5645751953125,0.982177734375,0.968994140625,0.6246744791666666,123.01373267173767,119.95027184486389
44,0.0722819318373998,0.0173875093460083,0.13141011198361716,1.0,1.0,0.9794921875,0.9173990885416666,0.579833984375,0.984375,0.966552734375,0.5966796875,122.37091779708862,119.72727298736572
45,0.06960200766722362,0.017054776350657146,0.13279825448989868,1.0,1.0,0.9798583984375,0.91650390625,0.57568359375,0.9837239583333334,0.970703125,0.6136881510416666,123.01840353012085,119.23008704185486
46,0.06910774111747742,0.01660359650850296,0.12897902727127075,1.0,1.0,0.9792073567708334,0.9194742838541666,0.5817464192708334,0.9815266927083334,0.966796875,0.6133626302083334,122.0594573020935,118.91249060630798
47,0.06475953261057536,0.01629691570997238,0.129709521929423,1.0,1.0,0.9808756510416666,0.920654296875,0.5795491536458334,0.985107421875,0.9684244791666666,0.6114095052083334,122.09994769096375,119.62076783180237
48,0.06524578233559926,0.016722199817498524,0.12891547878583273,1.0,1.0,0.9803466796875,0.9204915364583334,0.580810546875,0.9851888020833334,0.9656575520833334,0.59130859375,122.85280013084412,119.19649744033813
49,0.06146704653898875,0.016431760042905807,0.1281018853187561,1.0,1.0,0.9820556640625,0.9211018880208334,0.5844319661458334,0.9881184895833334,0.969482421875,0.6270345052083334,122.60897016525269,119.45235514640808
50,0.06134644150733948,0.015875438849131267,0.12362187107404073,1.0,1.0,0.9817301432291666,0.9232584635416666,0.5986735026041666,0.986572265625,0.9663899739583334,0.6360677083333334,122.58101415634155,119.53687810897827

==> r_groups-gtsrb-DL2.csv <==
#['main.py', '--data-set=gtsrb', '--batch-size=4096', '--lr=1e-3', '--epochs=50', '--constraint=Groups(eps=16/255, delta=0.02)', '--oracle-steps=30', '--oracle-restarts=10', '--logic=DL2']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0380859375,0.0,0.0,0.0,119.57847166061401
1,3.533863385518392,0.6287441253662109,0.6326123476028442,0.9960613250732422,1.0039386749267578,0.0859375,0.0015869140625,0.0011393229166666667,0.14143880208333334,0.0,0.0,122.54624962806702,119.75917673110962
2,3.070000330607096,0.5198182662328085,0.5629129807154337,0.9946389198303223,1.0053610801696777,0.17671712239583334,0.01123046875,0.0072021484375,0.2833658854166667,0.019775390625,0.007975260416666666,122.74512267112732,120.08753800392151
3,2.6460698445638022,0.41334307193756104,0.5166621208190918,0.9903294444084167,1.009670615196228,0.2654215494791667,0.031656901041666664,0.017374674479166668,0.445068359375,0.15755208333333334,0.07047526041666667,122.76651763916016,118.9294080734253
4,2.210942586263021,0.3048117955525716,0.4549933671951294,0.9865016341209412,1.013498306274414,0.3553059895833333,0.11075846354166667,0.045817057291666664,0.567138671875,0.3768717447916667,0.136962890625,122.50685524940491,118.81037878990173
5,1.8365901311238606,0.21217270692189535,0.3925864299138387,0.9857057929039001,1.0142942667007446,0.4462483723958333,0.23482259114583334,0.0814208984375,0.6338704427083334,0.6524251302083334,0.20662434895833334,122.82012557983398,118.73708748817444
6,1.5571606953938801,0.14414742588996887,0.33550437291463214,0.9870662689208984,1.0129337310791016,0.5135091145833334,0.4030354817708333,0.13260904947916666,0.7190755208333334,0.784423828125,0.2683919270833333,122.93061137199402,119.40452218055725
7,1.2901164690653484,0.10316948095957439,0.2924361030260722,0.9839975833892822,1.0160025358200073,0.5849609375,0.5536702473958334,0.184814453125,0.7889811197916666,0.84716796875,0.3340657552083333,122.35969185829163,118.78930306434631
8,1.0575295289357503,0.08141690492630005,0.2575461069742839,0.9789166450500488,1.0210833549499512,0.6590169270833334,0.638427734375,0.24739583333333334,0.830322265625,0.87451171875,0.3678385416666667,122.36602306365967,118.91950130462646
9,0.8652689456939697,0.06328090031941731,0.22516868511835733,0.9741066098213196,1.0258934497833252,0.7183430989583334,0.71044921875,0.3114827473958333,0.8729654947916666,0.9043782552083334,0.4291178385416667,122.96391224861145,118.80639576911926
10,0.7111021677652994,0.05253310998280843,0.1928787628809611,0.9710701107978821,1.0289298295974731,0.7662760416666666,0.7577311197916666,0.3715413411458333,0.904296875,0.92041015625,0.4794921875,122.59936594963074,118.91417956352234
11,0.5974433024724325,0.045860275626182556,0.1694121559460958,0.9695906043052673,1.0304094552993774,0.8101399739583334,0.7912190755208334,0.4293619791666667,0.9186197916666666,0.9309895833333334,0.5035807291666666,123.17677807807922,119.14350008964539
12,0.5039542516072592,0.038565258185068764,0.15364301204681396,0.9677888751029968,1.032211184501648,0.8406982421875,0.822998046875,0.4686279296875,0.932861328125,0.9423828125,0.54931640625,123.41286301612854,118.87593579292297
13,0.4322128693262736,0.03320526331663132,0.13819087545077005,0.9652952551841736,1.0347046852111816,0.8633626302083334,0.8436279296875,0.514892578125,0.9405110677083334,0.9479166666666666,0.5797526041666666,122.51701736450195,119.40205931663513
14,0.37294018268585205,0.03062991052865982,0.1289506753285726,0.962695300579071,1.0373048782348633,0.8842366536458334,0.8568929036458334,0.5398763020833334,0.940185546875,0.9532063802083334,0.602783203125,123.11725950241089,119.75967979431152
15,0.32987632354100543,0.02876722812652588,0.11534472306569417,0.9608799815177917,1.0391199588775635,0.8961181640625,0.8688151041666666,0.5810953776041666,0.9542643229166666,0.956787109375,0.64794921875,123.48744988441467,119.97369050979614
16,0.29973910252253216,0.02569113423426946,0.10734241207440694,0.9597573280334473,1.0402426719665527,0.90380859375,0.8809814453125,0.603515625,0.9557291666666666,0.962890625,0.6603190104166666,123.35279297828674,119.31936120986938
17,0.2762424945831299,0.023879244923591614,0.09691548347473145,0.9586797952651978,1.0413202047348022,0.9151611328125,0.8920084635416666,0.6363525390625,0.9498697916666666,0.9615885416666666,0.6783854166666666,122.45949411392212,118.91740298271179
18,0.2569376627604167,0.02168045441309611,0.09132787585258484,0.9580883383750916,1.0419117212295532,0.9190266927083334,0.8986409505208334,0.6519368489583334,0.9527994791666666,0.9652506510416666,0.6835123697916666,122.50941753387451,118.90188360214233
19,0.2351622780164083,0.021434421340624493,0.08717682957649231,0.9575991034507751,1.04240083694458,0.9283854166666666,0.9015706380208334,0.6691487630208334,0.956787109375,0.96875,0.69921875,123.25207924842834,119.5917911529541
20,0.22433938582738241,0.020621903240680695,0.08564719557762146,0.9567174315452576,1.0432826280593872,0.9283447265625,0.90625,0.6740315755208334,0.9610188802083334,0.9716796875,0.7186686197916666,123.0615508556366,119.20665311813354
21,0.20487083991368613,0.01879350592692693,0.0823450634876887,0.9553074240684509,1.0446926355361938,0.9383951822916666,0.912109375,0.6848551432291666,0.9652506510416666,0.9728190104166666,0.7508951822916666,123.25521636009216,119.83992981910706
22,0.19315487146377563,0.018164662023385365,0.07502587139606476,0.9544021487236023,1.045597791671753,0.9399007161458334,0.9160970052083334,0.70849609375,0.9650065104166666,0.9742838541666666,0.742431640625,123.43152356147766,119.48036074638367
23,0.17874324321746826,0.017533745616674423,0.07495317856470744,0.9534304141998291,1.0465697050094604,0.9454345703125,0.9193115234375,0.7100016276041666,0.9638671875,0.974365234375,0.74609375,123.1739501953125,119.97759699821472
24,0.17407902081807455,0.01700872431198756,0.0679882566134135,0.9521925449371338,1.0478074550628662,0.947021484375,0.9231770833333334,0.7318115234375,0.9662272135416666,0.9772135416666666,0.7716471354166666,123.20597290992737,118.88982033729553
25,0.17162787914276123,0.015913333743810654,0.06488547722498576,0.952358067035675,1.0476418733596802,0.9490559895833334,0.9273274739583334,0.744873046875,0.96533203125,0.9759114583333334,0.7796223958333334,123.3012170791626,119.4244019985199
26,0.16680437326431274,0.015502878775199255,0.06100919842720032,0.9548317193984985,1.045168161392212,0.9486490885416666,0.9274495442708334,0.7573649088541666,0.972900390625,0.9794108072916666,0.80126953125,123.004478931427,118.96291995048523
27,0.14984345436096191,0.014983944594860077,0.061721677581469216,0.9558266997337341,1.0441733598709106,0.9544270833333334,0.9305826822916666,0.7544352213541666,0.97216796875,0.9777018229166666,0.783935546875,122.54705882072449,118.97340178489685
28,0.14425402879714966,0.015165932476520538,0.05959567427635193,0.9547919631004333,1.0452079772949219,0.9549560546875,0.9311930338541666,0.7627360026041666,0.9705403645833334,0.9789225260416666,0.7985026041666666,123.3167405128479,118.96622776985168
29,0.14468419551849365,0.01356513798236847,0.05689708391825358,0.9542307257652283,1.045769453048706,0.9580078125,0.935791015625,0.7711995442708334,0.976806640625,0.9806315104166666,0.8101399739583334,123.12973523139954,119.90235090255737
30,0.13959423700968424,0.014501710732777914,0.05442763368288676,0.9539259672164917,1.0460741519927979,0.956298828125,0.9339192708333334,0.7765299479166666,0.9737141927083334,0.981201171875,0.8133951822916666,123.0493950843811,119.08635973930359
31,0.1292464037736257,0.013185876111189524,0.05276657144228617,0.952813446521759,1.0471866130828857,0.9610595703125,0.93896484375,0.7884928385416666,0.9715169270833334,0.981689453125,0.813720703125,123.29123306274414,119.40014958381653
32,0.12903806567192078,0.013466708362102509,0.054046193758646645,0.9522109627723694,1.0477889776229858,0.9608154296875,0.9388427734375,0.7857666015625,0.9762369791666666,0.9845377604166666,0.8238932291666666,122.50249123573303,118.87191700935364
33,0.12280462185541789,0.012058871487776438,0.04887849589188894,0.9518845677375793,1.0481154918670654,0.9625244140625,0.94482421875,0.8014322916666666,0.9754231770833334,0.984130859375,0.8280436197916666,122.4648118019104,119.92652201652527
34,0.11760339140892029,0.011995265881220499,0.04778850575288137,0.9517074227333069,1.0482925176620483,0.9649658203125,0.9454752604166666,0.8069254557291666,0.9784342447916666,0.9823404947916666,0.8251139322916666,123.4790587425232,119.27194452285767
35,0.10945551594098409,0.011787019670009613,0.04823095599810282,0.9516111612319946,1.0483888387680054,0.9674072265625,0.946533203125,0.8038330078125,0.9744466145833334,0.9833170572916666,0.8275553385416666,122.87642765045166,119.8877899646759
36,0.10840251048405965,0.012081542362769445,0.04482577244440714,0.9515583515167236,1.048441767692566,0.9672444661458334,0.94580078125,0.8136800130208334,0.9781087239583334,0.9847819010416666,0.8572591145833334,122.85751032829285,119.40539574623108
37,0.10245466232299805,0.010987958560387293,0.04259750247001648,0.9515289664268494,1.0484709739685059,0.9683024088541666,0.9493001302083334,0.8273518880208334,0.9766438802083334,0.9825032552083334,0.8390299479166666,123.35417580604553,119.02452421188354
38,0.10170921683311462,0.010323168088992437,0.042519847551981606,0.9515124559402466,1.048487663269043,0.9691569010416666,0.9511311848958334,0.8231608072916666,0.978759765625,0.9849446614583334,0.8490397135416666,123.26716756820679,119.28286719322205
39,0.10820029179255168,0.01138641561071078,0.041628306110699974,0.9515025019645691,1.0484974384307861,0.9678141276041666,0.94970703125,0.8291422526041666,0.9817708333333334,0.9844563802083334,0.865966796875,122.78094053268433,118.89961957931519
40,0.10305357972780864,0.010880876332521439,0.04190231362978617,0.9523453712463379,1.047654628753662,0.9687093098958334,0.9494222005208334,0.8308512369791666,0.9785970052083334,0.9868977864583334,0.8517252604166666,123.00463533401489,118.82886481285095
41,0.09976193308830261,0.010055193056662878,0.04031690458456675,0.9527988433837891,1.047201156616211,0.9698893229166666,0.9532877604166666,0.8314615885416666,0.9783528645833334,0.9864095052083334,0.8642578125,122.45010948181152,119.63596296310425
42,0.09206658601760864,0.010265231132507324,0.040170952677726746,0.9530423283576965,1.0469577312469482,0.9716796875,0.9539388020833334,0.8366292317708334,0.979248046875,0.9861653645833334,0.8675130208333334,123.05169773101807,118.90308213233948
43,0.09403164188067119,0.010229988644520441,0.04046472410360972,0.9527613520622253,1.0472385883331299,0.9718424479166666,0.9522705078125,0.8317057291666666,0.9806315104166666,0.9850260416666666,0.874267578125,122.54302287101746,119.4216878414154
44,0.09255469838778178,0.009962953627109528,0.03679488102595011,0.9531309008598328,1.046869158744812,0.9707438151041666,0.955322265625,0.8494059244791666,0.9814453125,0.9847819010416666,0.8604329427083334,123.35582637786865,118.88974094390869
45,0.09017030398050944,0.009626537561416626,0.03802523265282313,0.9519494771957397,1.0480505228042603,0.9727376302083334,0.9547932942708334,0.8446858723958334,0.983642578125,0.9881998697916666,0.879638671875,123.11673045158386,119.53844571113586
46,0.0917168656984965,0.009400332967440287,0.03754274050394694,0.9510605335235596,1.04893958568573,0.9729410807291666,0.9569091796875,0.8428548177083334,0.9798990885416666,0.9866536458333334,0.8806966145833334,123.23095536231995,119.62069058418274
47,0.08317120373249054,0.0092218779027462,0.035721614956855774,0.9504309892654419,1.0495688915252686,0.9744873046875,0.9569905598958334,0.8505452473958334,0.983642578125,0.9867350260416666,0.8710123697916666,123.21829509735107,119.11667656898499
48,0.08488736550013225,0.00858645016948382,0.03601488719383875,0.9495347738265991,1.0504652261734009,0.97412109375,0.9595540364583334,0.8492838541666666,0.98583984375,0.9894205729166666,0.88037109375,123.25793027877808,118.90296268463135
49,0.08071159323056538,0.009211060280601183,0.034519935647646584,0.9490516185760498,1.0509482622146606,0.9756266276041666,0.95751953125,0.8556722005208334,0.9827473958333334,0.9877115885416666,0.8861490885416666,122.45354843139648,118.80472540855408
50,0.08181619147459666,0.00831057938436667,0.03195055822531382,0.949191689491272,1.050808310508728,0.9756673177083334,0.9604085286458334,0.8616536458333334,0.9807942708333334,0.9853515625,0.8736979166666666,122.53477644920349,118.95031833648682

==> r_groups-gtsrb-Goedel.csv <==
#['main.py', '--data-set=gtsrb', '--batch-size=4096', '--lr=1e-3', '--epochs=50', '--constraint=Groups(eps=16/255, delta=0.02)', '--oracle-steps=30', '--oracle-restarts=10', '--logic=GD']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0380859375,0.0,0.0,0.0,122.56962728500366
1,3.5273329416910806,0.7083465258280436,0.7090869744618734,0.9956198930740356,1.0043801069259644,0.0894775390625,0.0010986328125,0.0014241536458333333,0.166259765625,0.0,0.0,125.5844395160675,121.9683563709259
2,3.0712963740030923,0.6617801189422607,0.6681222120920817,0.9897085428237915,1.0102914571762085,0.184814453125,0.020222981770833332,0.0146484375,0.2779947916666667,0.0380859375,0.020589192708333332,125.4017641544342,122.11598110198975
3,2.638399124145508,0.6243951320648193,0.6456724802652994,0.9835067391395569,1.0164932012557983,0.272705078125,0.040690104166666664,0.02685546875,0.4322916666666667,0.16512044270833334,0.086181640625,125.07268166542053,121.31422281265259
4,2.211618264516195,0.5150025685628256,0.5792901515960693,0.977472186088562,1.022527813911438,0.3596598307291667,0.12052408854166667,0.06599934895833333,0.5633951822916666,0.4209798177083333,0.178466796875,125.21350717544556,122.05567407608032
5,1.8458229700724285,0.37658846378326416,0.5010428031285604,0.9743417501449585,1.025658369064331,0.44287109375,0.2548421223958333,0.1214599609375,0.635009765625,0.6735026041666666,0.293701171875,125.52307629585266,122.18512630462646
6,1.566359519958496,0.27064599593480426,0.43512988090515137,0.9744403958320618,1.0255595445632935,0.5113525390625,0.4192301432291667,0.20296223958333334,0.7188313802083334,0.7975260416666666,0.39697265625,124.68859672546387,121.21072745323181
7,1.305219252904256,0.19744873046875,0.3787446816762288,0.9744331240653992,1.0255670547485352,0.5797932942708334,0.5625,0.2890218098958333,0.7776692708333334,0.8455403645833334,0.4725748697916667,125.88294005393982,121.94569444656372
8,1.0799026489257812,0.15669254461924234,0.33231566349665326,0.9715441465377808,1.0284558534622192,0.6502685546875,0.6544596354166666,0.3675944010416667,0.8234049479166666,0.877685546875,0.5487467447916666,124.66449475288391,121.1692271232605
9,0.8972482681274414,0.12499965230623881,0.28153443336486816,0.9685410857200623,1.0314589738845825,0.707763671875,0.7242431640625,0.4534098307291667,0.8548177083333334,0.9064127604166666,0.6116536458333334,124.80889225006104,121.41353273391724
10,0.7487632433573405,0.1037248969078064,0.24509108066558838,0.9668548703193665,1.0331451892852783,0.7532958984375,0.769287109375,0.5219319661458334,0.8922526041666666,0.913818359375,0.6520182291666666,125.36353373527527,121.21563625335693
11,0.6291907628377279,0.09104726711908977,0.216075599193573,0.9647154211997986,1.0352845191955566,0.7975667317708334,0.8008626302083334,0.572265625,0.8968098958333334,0.930419921875,0.6869303385416666,124.8824872970581,121.0460262298584
12,0.5506417751312256,0.078115979830424,0.19228136539459229,0.9635239243507385,1.0364761352539062,0.8218994140625,0.8296712239583334,0.6166585286458334,0.922119140625,0.9440104166666666,0.74072265625,125.48074340820312,121.04885482788086
13,0.4722021818161011,0.0701478620370229,0.17933239539464316,0.9620501399040222,1.0379499197006226,0.8481852213541666,0.84716796875,0.6423746744791666,0.93212890625,0.9523111979166666,0.738037109375,124.81272983551025,121.23090147972107
14,0.4091568390528361,0.06463107963403066,0.16761656602223715,0.9582056403160095,1.0417944192886353,0.8722330729166666,0.8577473958333334,0.6636555989583334,0.9330240885416666,0.9525553385416666,0.763427734375,124.76725792884827,121.10340476036072
15,0.37541250387827557,0.057528321941693626,0.1433047354221344,0.9553574919700623,1.0446425676345825,0.8807373046875,0.8759765625,0.712158203125,0.939208984375,0.9566243489583334,0.7921549479166666,124.7356231212616,121.8644027709961
16,0.3383982578913371,0.0526756097873052,0.13270342350006104,0.9537895917892456,1.0462104082107544,0.8913167317708334,0.8864339192708334,0.7313639322916666,0.9466145833333334,0.96826171875,0.8025716145833334,126.11984968185425,122.13365054130554
17,0.30550889174143475,0.04696250458558401,0.11870486537615459,0.9535906910896301,1.046409249305725,0.9031982421875,0.8992513020833334,0.759765625,0.9541829427083334,0.9667154947916666,0.823974609375,125.03612995147705,121.15277242660522
18,0.2835574944814046,0.04474341869354248,0.11616523067156474,0.9539715051651001,1.0460284948349,0.9110921223958334,0.9036458333333334,0.7662760416666666,0.9525553385416666,0.97021484375,0.8294270833333334,125.19237041473389,122.11530804634094
19,0.2559182643890381,0.04379709561665853,0.11270949244499207,0.9541791081428528,1.045820951461792,0.921630859375,0.9053548177083334,0.7732340494791666,0.9453938802083334,0.9706217447916666,0.8284505208333334,125.77952218055725,121.40247964859009
20,0.2529698610305786,0.04094542314608892,0.10764563083648682,0.9542917013168335,1.0457082986831665,0.9200439453125,0.9106038411458334,0.7812906901041666,0.958984375,0.9750162760416666,0.8521321614583334,124.74749517440796,120.99814796447754
21,0.23480749130249023,0.038640168805917106,0.09832476576169331,0.9543523192405701,1.0456477403640747,0.9266764322916666,0.9171956380208334,0.7996826171875,0.961669921875,0.9734700520833334,0.855224609375,124.71644139289856,121.20901131629944
22,0.22261196374893188,0.03730411330858866,0.09453822175661723,0.9543846249580383,1.0456154346466064,0.9318033854166666,0.919677734375,0.808837890625,0.9576009114583334,0.9777018229166666,0.84912109375,125.66571092605591,121.13551545143127
23,0.20700528224309286,0.037456502517064415,0.09169803063074748,0.9544011950492859,1.0455987453460693,0.9352213541666666,0.9210611979166666,0.8128662109375,0.96337890625,0.97216796875,0.8505045572916666,125.72882270812988,122.12108135223389
24,0.19510996341705322,0.035131710271040596,0.0889560878276825,0.9537715911865234,1.0462284088134766,0.9388020833333334,0.9255777994791666,0.8192952473958334,0.96435546875,0.9765625,0.8667805989583334,124.97705459594727,121.0947060585022
25,0.18868128458658853,0.03427172700564066,0.08256561557451884,0.952958345413208,1.0470415353775024,0.9425048828125,0.927001953125,0.831787109375,0.969482421875,0.9803059895833334,0.88330078125,124.73693418502808,121.12155556678772
26,0.18725879987080893,0.03316460301478704,0.08076384663581848,0.952515721321106,1.047484278678894,0.9439290364583334,0.9292399088541666,0.8363444010416666,0.9715169270833334,0.98095703125,0.8865559895833334,124.70756578445435,121.0379273891449
27,0.17442949612935385,0.030391936500867207,0.07614272832870483,0.9522746801376343,1.0477252006530762,0.9462076822916666,0.93505859375,0.8458658854166666,0.9707845052083334,0.9815266927083334,0.8924153645833334,124.77461981773376,121.26578187942505
28,0.16392733653386435,0.03192732483148575,0.07413485149542491,0.952143132686615,1.0478568077087402,0.9490152994791666,0.9324951171875,0.8474934895833334,0.9702962239583334,0.982421875,0.89404296875,125.71586537361145,121.0116913318634
29,0.16465701659520468,0.029351574679215748,0.07788980007171631,0.9514836072921753,1.0485162734985352,0.9506022135416666,0.9381917317708334,0.8401285807291666,0.9712727864583334,0.9822591145833334,0.8870442708333334,124.70432305335999,121.07960891723633
30,0.15881641705830893,0.02792869508266449,0.06998473405838013,0.9506934881210327,1.0493066310882568,0.9512532552083334,0.9408365885416666,0.8575846354166666,0.97119140625,0.9806315104166666,0.8890787760416666,124.92811036109924,121.09562468528748
31,0.1442063848177592,0.02598114311695099,0.06583022077878316,0.9502648115158081,1.049735188484192,0.9563395182291666,0.9436848958333334,0.8660481770833334,0.9718424479166666,0.981201171875,0.8912760416666666,124.71095108985901,121.03990077972412
32,0.146427591641744,0.02765323470036189,0.06988986829916637,0.9500318765640259,1.0499681234359741,0.9561360677083334,0.940673828125,0.8583984375,0.9700520833333334,0.9833170572916666,0.896484375,124.70933842658997,121.12430477142334
33,0.137510746717453,0.024942790468533833,0.06358728309472401,0.9499047994613647,1.0500952005386353,0.9579264322916666,0.9457194010416666,0.8700764973958334,0.9711100260416666,0.9845377604166666,0.900634765625,124.71333599090576,121.21269130706787
34,0.13431581854820251,0.024904899299144745,0.06444142758846283,0.9498350620269775,1.0501649379730225,0.9594319661458334,0.9463704427083334,0.8673909505208334,0.9779459635416666,0.9837239583333334,0.8995768229166666,126.77601957321167,123.34162330627441
35,0.13087710738182068,0.024851145843664806,0.063559095064799,0.9488826990127563,1.051117181777954,0.9605305989583334,0.9462890625,0.8705240885416666,0.9718424479166666,0.9834798177083334,0.901123046875,126.37065362930298,122.1369080543518
36,0.12467012802759807,0.025815377632776897,0.06060368319352468,0.9482342004776001,1.0517657995224,0.9638264973958334,0.946533203125,0.8765462239583334,0.9724934895833334,0.9817708333333334,0.9093424479166666,125.84490180015564,122.67604112625122
37,0.12332780162493388,0.023356489837169647,0.05530211329460144,0.9487290382385254,1.0512709617614746,0.9622802734375,0.9507649739583334,0.8840738932291666,0.9761555989583334,0.9837239583333334,0.914794921875,124.95558738708496,121.76691484451294
38,0.11993516484896342,0.02278477946917216,0.05798677603403727,0.9496164917945862,1.050383448600769,0.9615885416666666,0.9520670572916666,0.8819580078125,0.9723307291666666,0.9829915364583334,0.9171549479166666,126.07461261749268,121.47487807273865
39,0.12667202949523926,0.023499431709448498,0.05538066724936167,0.9500942230224609,1.0499058961868286,0.9618326822916666,0.9496256510416666,0.8868815104166666,0.9733072916666666,0.9850260416666666,0.92138671875,125.48943376541138,121.19827628135681
40,0.11749611298243205,0.022328977783521015,0.053886095682779946,0.9503505229949951,1.0496494770050049,0.9651692708333334,0.9528401692708334,0.8898518880208334,0.978759765625,0.9883626302083334,0.9195963541666666,125.03824472427368,121.57636952400208
41,0.120184193054835,0.022810228168964386,0.05200060208638509,0.9517989754676819,1.0482009649276733,0.9641520182291666,0.9527587890625,0.8940836588541666,0.9791666666666666,0.9867350260416666,0.928955078125,125.99048042297363,121.22402501106262
42,0.12351608276367188,0.021615688999493916,0.049634541074434914,0.9539846777915955,1.0460153818130493,0.9611409505208334,0.9534505208333334,0.8970540364583334,0.9746907552083334,0.987060546875,0.9269205729166666,125.42471170425415,121.07495474815369
43,0.11326981584231059,0.021565971275170643,0.05209400753180186,0.9551613926887512,1.0448386669158936,0.965087890625,0.954833984375,0.893310546875,0.97412109375,0.983642578125,0.9217122395833334,126.22577786445618,122.73869752883911
44,0.1059826413790385,0.020339984446763992,0.04884962737560272,0.9547105431556702,1.0452895164489746,0.9678548177083334,0.9571126302083334,0.8990885416666666,0.9796549479166666,0.9871419270833334,0.9287923177083334,125.73739218711853,122.53861427307129
45,0.10080759723981221,0.018602021038532257,0.049478759368260704,0.9515953660011292,1.0484046936035156,0.9697265625,0.9597981770833334,0.8988850911458334,0.97705078125,0.9886881510416666,0.9296061197916666,125.4566376209259,120.94338393211365
46,0.10170355439186096,0.02002301812171936,0.049540420373280845,0.94964998960495,1.0503500699996948,0.9693196614583334,0.9573160807291666,0.898681640625,0.9796549479166666,0.98779296875,0.92431640625,124.62966704368591,121.02035808563232
47,0.09529777367909749,0.02017529432972272,0.05137442549069723,0.9473211765289307,1.0526787042617798,0.9708251953125,0.9573160807291666,0.8946126302083334,0.978515625,0.98486328125,0.919189453125,125.76248025894165,121.10118126869202
48,0.0974679986635844,0.01874848206837972,0.04769780238469442,0.9456068873405457,1.0543931722640991,0.9712320963541666,0.9608968098958334,0.9034423828125,0.983154296875,0.988525390625,0.935791015625,124.79745078086853,122.13003897666931
49,0.0946349302927653,0.01811127116282781,0.04396018385887146,0.9452646970748901,1.0547351837158203,0.9711100260416666,0.9624837239583334,0.91015625,0.9808756510416666,0.98876953125,0.9314778645833334,125.12087917327881,120.52345848083496
50,0.0895948310693105,0.018292222172021866,0.04608429968357086,0.9452913403511047,1.0547086000442505,0.9734293619791666,0.9613037109375,0.9053548177083334,0.981689453125,0.98828125,0.928466796875,124.51676559448242,121.99482583999634

==> r_groups-gtsrb-Lukasiewicz.csv <==
#['main.py', '--data-set=gtsrb', '--batch-size=4096', '--lr=1e-3', '--epochs=50', '--constraint=Groups(eps=16/255, delta=0.02)', '--oracle-steps=30', '--oracle-restarts=10', '--logic=LK']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0380859375,0.0,0.0,0.0,120.79399585723877
1,3.5205227533976235,0.9942782719930013,0.994156281153361,0.9956218600273132,1.004378080368042,0.09016927083333333,0.0011800130208333333,0.001220703125,0.16585286458333334,0.0,0.0,125.09050631523132,121.1927285194397
2,3.0607824325561523,0.937438170115153,0.9430825710296631,0.9897017478942871,1.010298252105713,0.1878662109375,0.023396809895833332,0.019083658854166668,0.2919921875,0.052571614583333336,0.033365885416666664,125.43212747573853,121.62732100486755
3,2.6210082372029624,0.871143658955892,0.9052349726359049,0.9835153222084045,1.0164846181869507,0.2784830729166667,0.053507486979166664,0.0382080078125,0.44384765625,0.18546549479166666,0.10856119791666667,125.10176491737366,121.29310584068298
4,2.206890424092611,0.6589838266372681,0.7932736873626709,0.9780513048171997,1.0219486951828003,0.3593343098958333,0.15104166666666666,0.0836181640625,0.5375162760416666,0.5335286458333334,0.20475260416666666,125.90914130210876,121.08934020996094
5,1.8666353225708008,0.4016400973002116,0.6437357266743978,0.9780029058456421,1.021997094154358,0.4333089192708333,0.3416341145833333,0.15266927083333334,0.61767578125,0.7638346354166666,0.3372395833333333,124.2018735408783,120.4538369178772
6,1.5883010228474934,0.2679568330446879,0.5155994892120361,0.9822148680686951,1.0177850723266602,0.502685546875,0.5077718098958334,0.24686686197916666,0.699462890625,0.8409016927083334,0.4698079427083333,125.49297738075256,121.31609225273132
7,1.3374765714009602,0.18200671672821045,0.40418875217437744,0.9883863925933838,1.0116137266159058,0.5679117838541666,0.6512044270833334,0.358642578125,0.7763671875,0.8761393229166666,0.5702311197916666,124.20941066741943,120.65696835517883
8,1.096122185389201,0.14328032732009888,0.3357684214909871,0.9923216700553894,1.0076783895492554,0.6417643229166666,0.7223307291666666,0.4589029947916667,0.8189290364583334,0.9026692708333334,0.6172688802083334,124.80197763442993,120.83004784584045
9,0.8975693384806315,0.11432697375615437,0.2869706153869629,0.9914488196372986,1.0085512399673462,0.70703125,0.7716471354166666,0.5216878255208334,0.85302734375,0.9227701822916666,0.68017578125,124.16228771209717,120.50012016296387
10,0.7425670623779297,0.0938597818215688,0.2441639502843221,0.986789882183075,1.0132102966308594,0.7555745442708334,0.8094889322916666,0.5804036458333334,0.8907877604166666,0.936767578125,0.6984049479166666,124.74433946609497,121.66949605941772
11,0.619836171468099,0.08199255168437958,0.20771644512812296,0.9826152920722961,1.0173847675323486,0.7989095052083334,0.8319905598958334,0.6302897135416666,0.8993326822916666,0.9409993489583334,0.7172037760416666,124.57207989692688,121.07739806175232
12,0.5398305257161459,0.07077932854493459,0.19106356302897134,0.9799233675003052,1.0200765132904053,0.82666015625,0.8552652994791666,0.6570638020833334,0.9178873697916666,0.9560546875,0.7666015625,125.158762216568,122.59438610076904
13,0.4736330509185791,0.05904443562030792,0.1645125945409139,0.9806884527206421,1.019311547279358,0.8492024739583334,0.8757731119791666,0.700439453125,0.9274088541666666,0.9561360677083334,0.77490234375,126.2496931552887,121.04306292533875
14,0.41197359561920166,0.05486170947551727,0.15100139379501343,0.9804018139839172,1.0195982456207275,0.8704020182291666,0.8846435546875,0.7167154947916666,0.939453125,0.9596354166666666,0.8056640625,124.7860939502716,121.4323320388794
15,0.3660329182942708,0.05214909712473551,0.13597951332728067,0.9792376160621643,1.0207624435424805,0.8830973307291666,0.8948160807291666,0.7430826822916666,0.9413248697916666,0.9642740885416666,0.7998046875,124.4420714378357,120.71730399131775
16,0.3338586886723836,0.0450351337591807,0.13422558705012003,0.9758008122444153,1.0241992473602295,0.8937581380208334,0.9038899739583334,0.7481689453125,0.9420572916666666,0.9694010416666666,0.82421875,125.20451831817627,120.97763633728027
17,0.3098701437314351,0.04190729558467865,0.11655876040458679,0.9739976525306702,1.026002287864685,0.9034016927083334,0.9115804036458334,0.775634765625,0.9439290364583334,0.9740397135416666,0.8429361979166666,125.18770241737366,121.54321670532227
18,0.27758198976516724,0.03762472917636236,0.11557914813359578,0.9732750058174133,1.0267250537872314,0.9111328125,0.9195149739583334,0.7773030598958334,0.946533203125,0.970458984375,0.8270670572916666,124.87497329711914,120.75751042366028
19,0.2557492256164551,0.036391367514928184,0.10717525084813435,0.9720478057861328,1.0279521942138672,0.9209391276041666,0.9219970703125,0.7960611979166666,0.949462890625,0.9730631510416666,0.841552734375,125.10705256462097,120.51058340072632
20,0.24834545453389487,0.03483217457930247,0.10186772545178731,0.9716354608535767,1.0283645391464233,0.9234212239583334,0.9260660807291666,0.8038330078125,0.950927734375,0.976318359375,0.8509928385416666,124.67762327194214,120.45787382125854
21,0.23038448890050253,0.03202539930740992,0.0998275379339854,0.9712055921554565,1.028794527053833,0.9293212890625,0.9319254557291666,0.8088785807291666,0.95947265625,0.97607421875,0.86083984375,124.81331014633179,120.5225875377655
22,0.21977363030115762,0.03278574347496033,0.09273012479146321,0.9711096286773682,1.0288903713226318,0.9342041015625,0.9314371744791666,0.8218180338541666,0.9613444010416666,0.976318359375,0.88134765625,124.24494671821594,120.58077645301819
23,0.2162390947341919,0.03112869958082835,0.08716652790705363,0.9726458191871643,1.0273542404174805,0.9329833984375,0.934814453125,0.8272298177083334,0.958740234375,0.9796549479166666,0.8875325520833334,124.81898260116577,120.88561773300171
24,0.2077254056930542,0.02842506269613902,0.08002739151318868,0.9757480621337891,1.024251937866211,0.9364827473958334,0.9396565755208334,0.8416748046875,0.9562174479166666,0.974609375,0.874267578125,124.79875683784485,121.52062177658081
25,0.20071802536646524,0.02877810349067052,0.08738132317860921,0.9763188362121582,1.0236812829971313,0.9394124348958334,0.937255859375,0.8284912109375,0.9620768229166666,0.97802734375,0.892333984375,124.39468121528625,121.17105460166931
26,0.1832409699757894,0.025883428752422333,0.07642233371734619,0.9746249914169312,1.0253751277923584,0.9435221354166666,0.94384765625,0.8469645182291666,0.9669596354166666,0.9820963541666666,0.877685546875,125.13817548751831,121.9650456905365
27,0.16876834630966187,0.025803436835606892,0.0784514844417572,0.971886932849884,1.0281130075454712,0.9482828776041666,0.9437255859375,0.8458658854166666,0.961181640625,0.97998046875,0.8802083333333334,124.35568594932556,120.59978580474854
28,0.16117364168167114,0.024672068655490875,0.07756794492403667,0.9680039882659912,1.0319960117340088,0.9494222005208334,0.947021484375,0.8470865885416666,0.9720052083333334,0.9815266927083334,0.89990234375,124.24018549919128,120.66521906852722
29,0.1683787703514099,0.0243763526280721,0.06945817669232686,0.9665937423706055,1.0334062576293945,0.95068359375,0.947509765625,0.8605550130208334,0.9676920572916666,0.9817708333333334,0.900634765625,124.20184111595154,120.50276517868042
30,0.16319730877876282,0.023693325618902843,0.06878210604190826,0.967129647731781,1.0328702926635742,0.949951171875,0.94775390625,0.8619384765625,0.9715169270833334,0.9835611979166666,0.9063313802083334,124.62765622138977,121.69764351844788
31,0.1525554656982422,0.02272142469882965,0.062060276667277016,0.9689279198646545,1.0310722589492798,0.9531656901041666,0.9510904947916666,0.8724365234375,0.9707845052083334,0.983642578125,0.9156901041666666,124.87436437606812,121.50101804733276
32,0.1454822619756063,0.022396519780158997,0.06703772147496541,0.9705456495285034,1.0294543504714966,0.9573974609375,0.9513753255208334,0.8666585286458334,0.9705403645833334,0.9853515625,0.9143880208333334,124.48006653785706,120.6035635471344
33,0.13906645774841309,0.02073416734735171,0.06063161293665568,0.9697599411010742,1.0302401781082153,0.9574381510416666,0.9549967447916666,0.8828938802083334,0.9749348958333334,0.9857584635416666,0.9222005208333334,125.17423367500305,121.53465104103088
34,0.1326371133327484,0.019820486505826313,0.06128760675589243,0.9691513776779175,1.030848741531372,0.9598795572916666,0.9573974609375,0.8758951822916666,0.974609375,0.9857584635416666,0.9108072916666666,125.4478509426117,121.5662567615509
35,0.1275068720181783,0.019920387615760166,0.06154322624206543,0.9679608941078186,1.0320392847061157,0.9619140625,0.9589436848958334,0.8793538411458334,0.9715983072916666,0.9853515625,0.9212239583333334,125.88847708702087,121.667555809021
36,0.1214666763941447,0.018822184453407925,0.056409950057665505,0.9670007824897766,1.0329991579055786,0.9633382161458334,0.9593098958333334,0.8861083984375,0.9773763020833334,0.986328125,0.9189453125,125.6923303604126,121.1046371459961
37,0.12001363436381023,0.01789071535070737,0.05647808313369751,0.9655020236968994,1.034497857093811,0.9641520182291666,0.961669921875,0.887939453125,0.975341796875,0.9864908854166666,0.9292805989583334,124.16768383979797,121.54704642295837
38,0.12354089816411336,0.018292150149742763,0.05171805123488108,0.9656150937080383,1.034384846687317,0.962890625,0.9615071614583334,0.8951822916666666,0.9814453125,0.9881184895833334,0.9375813802083334,125.10206270217896,120.5301423072815
39,0.11984405914942424,0.018074291447798412,0.051479662458101906,0.9671097993850708,1.0328903198242188,0.964599609375,0.9612223307291666,0.8967692057291666,0.97314453125,0.98583984375,0.93310546875,125.0736813545227,122.16471648216248
40,0.11034751931826274,0.017603233456611633,0.04970007141431173,0.9680649638175964,1.031935214996338,0.9663899739583334,0.96142578125,0.8994954427083334,0.97802734375,0.9872233072916666,0.93212890625,125.81747651100159,121.95303964614868
41,0.11426377296447754,0.01666449010372162,0.051905726393063865,0.9681932330131531,1.0318067073822021,0.9651692708333334,0.9629720052083334,0.8935953776041666,0.9756673177083334,0.9881998697916666,0.9283040364583334,125.13492274284363,121.92069864273071
42,0.10498127341270447,0.016771419594685238,0.05161479115486145,0.9672807455062866,1.0327192544937134,0.9677734375,0.9641520182291666,0.8967692057291666,0.9736328125,0.9864908854166666,0.928955078125,124.56592321395874,120.59230136871338
43,0.10897913575172424,0.016441181302070618,0.04600569109121958,0.967409074306488,1.0325908660888672,0.968017578125,0.9645589192708334,0.90576171875,0.9724934895833334,0.98681640625,0.9331868489583334,125.90455913543701,121.61660289764404
44,0.09898312886555989,0.016371386746565502,0.04809423784414927,0.9673078060150146,1.0326921939849854,0.970703125,0.9654134114583334,0.902587890625,0.9773763020833334,0.989501953125,0.92578125,124.7541389465332,120.5380208492279
45,0.09846348563830058,0.014866905907789866,0.043890794118245445,0.9664673805236816,1.033532738685608,0.9708251953125,0.9667561848958334,0.9097900390625,0.9807942708333334,0.9898274739583334,0.9417317708333334,125.6927011013031,122.20272898674011
46,0.10170518358548482,0.014690790325403214,0.047176857789357506,0.9667595028877258,1.0332404375076294,0.9696044921875,0.9676106770833334,0.9053141276041666,0.9794921875,0.9898274739583334,0.9383138020833334,124.94462752342224,121.13971996307373
47,0.0924211045106252,0.015433361132939657,0.043034836649894714,0.9662581086158752,1.03374183177948,0.9726155598958334,0.9664306640625,0.9109700520833334,0.98046875,0.989501953125,0.9420572916666666,125.16436839103699,120.64352369308472
48,0.0964513619740804,0.013095756371816,0.04268635809421539,0.9664915800094604,1.033508539199829,0.9717203776041666,0.9703369140625,0.91259765625,0.978515625,0.988525390625,0.9285481770833334,125.612957239151,122.23506546020508
49,0.09440691272417705,0.014569796621799469,0.04451634486516317,0.9665879607200623,1.033411979675293,0.9726155598958334,0.9691975911458334,0.91015625,0.974853515625,0.989013671875,0.9444173177083334,124.5752329826355,121.75863146781921
50,0.09628807504971822,0.014477811753749847,0.044119189182917275,0.9667325615882874,1.0332674980163574,0.971923828125,0.9674479166666666,0.9109700520833334,0.97705078125,0.9895833333333334,0.943603515625,125.01040959358215,122.17119765281677

==> r_groups-gtsrb-Reichenbach.csv <==
#['main.py', '--data-set=gtsrb', '--batch-size=4096', '--lr=1e-3', '--epochs=50', '--constraint=Groups(eps=16/255, delta=0.02)', '--oracle-steps=30', '--oracle-restarts=10', '--logic=RC']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0380859375,0.0,0.0,0.0,121.8604371547699
1,3.520430246988932,0.9763749440511068,0.9786647160847982,0.9956181645393372,1.004381775856018,0.090087890625,0.001220703125,0.0011393229166666667,0.169189453125,0.0,0.0,125.08561253547668,121.19562935829163
2,3.0451176961263022,0.9107255935668945,0.9364816347757975,0.9896948337554932,1.0103050470352173,0.1885986328125,0.012736002604166666,0.0091552734375,0.299560546875,0.029134114583333332,0.017252604166666668,124.1778552532196,120.25801801681519
3,2.606318155924479,0.822940985361735,0.8945612112681071,0.9834726452827454,1.0165272951126099,0.2821451822916667,0.038126627604166664,0.022786458333333332,0.4639485677083333,0.17073567708333334,0.08056640625,124.0148491859436,120.33511018753052
4,2.1818634668986,0.6539637247721354,0.8228628635406494,0.976992666721344,1.0230072736740112,0.3673909505208333,0.1219482421875,0.057657877604166664,0.569091796875,0.3949381510416667,0.15364583333333334,123.96577048301697,120.23167562484741
5,1.8228065172831218,0.4631790320078532,0.7275540828704834,0.9713576436042786,1.0286424160003662,0.4501546223958333,0.2554524739583333,0.10286458333333333,0.6424967447916666,0.6861165364583334,0.2530924479166667,123.9544882774353,121.7867329120636
6,1.560328483581543,0.30802667140960693,0.6255773703257242,0.9694764018058777,1.0305237770080566,0.5111897786458334,0.4419352213541667,0.166748046875,0.707275390625,0.8162434895833334,0.3457845052083333,125.19145679473877,122.04209566116333
7,1.314719597498576,0.21023619174957275,0.5253802935282389,0.9710484147071838,1.0289515256881714,0.577392578125,0.5977783203125,0.24772135416666666,0.7784016927083334,0.8645833333333334,0.4286295572916667,125.18060159683228,122.15523672103882
8,1.0906473795572917,0.16055109103520712,0.43487727642059326,0.9733997583389282,1.0266003608703613,0.6434733072916666,0.6896565755208334,0.3431396484375,0.8238118489583334,0.8985188802083334,0.489501953125,125.58218502998352,121.74517917633057
9,0.8941550254821777,0.12249129017194112,0.3674354553222656,0.9737734198570251,1.02622652053833,0.7057698567708334,0.75439453125,0.4169921875,0.8629557291666666,0.920166015625,0.55615234375,124.23583984375,120.38850736618042
10,0.7354083061218262,0.10080376267433167,0.3061100443204244,0.9725682735443115,1.027431607246399,0.7572021484375,0.7978922526041666,0.4908040364583333,0.8924967447916666,0.923095703125,0.5852864583333334,124.61361861228943,121.79693984985352
11,0.6227575937906901,0.08694732189178467,0.26896629730860394,0.969639003276825,1.0303610563278198,0.8006184895833334,0.8257649739583334,0.5409342447916666,0.89697265625,0.9376627604166666,0.6163736979166666,124.93828511238098,120.37092852592468
12,0.5496940612792969,0.07520808279514313,0.23868081967035928,0.9685483574867249,1.03145170211792,0.8250325520833334,0.8478190104166666,0.5840250651041666,0.92236328125,0.9520670572916666,0.6856282552083334,124.42131853103638,121.63635754585266
13,0.47537819544474286,0.06500981251398723,0.20445817708969116,0.9684396386146545,1.0315603017807007,0.8460693359375,0.8696695963541666,0.6341145833333334,0.9330240885416666,0.9612630208333334,0.7242024739583334,125.40958261489868,121.28026938438416
14,0.40891698996225995,0.05803084373474121,0.18819578488667807,0.9674065709114075,1.0325936079025269,0.8710123697916666,0.8834228515625,0.6605631510416666,0.941650390625,0.9645182291666666,0.7286783854166666,125.57803058624268,120.75634670257568
15,0.3621597687403361,0.05453043679396311,0.17041045427322388,0.9654684066772461,1.034531593322754,0.8865559895833334,0.8888346354166666,0.6923014322916666,0.94775390625,0.966064453125,0.769775390625,125.20773959159851,121.95684003829956
16,0.3309607108434041,0.048195342222849526,0.15232956409454346,0.9644017815589905,1.0355983972549438,0.894287109375,0.9033203125,0.7198079427083334,0.9466959635416666,0.970703125,0.7620442708333334,125.55429720878601,121.767653465271
17,0.3000664909680684,0.044161578019460045,0.1371561884880066,0.9642627239227295,1.0357372760772705,0.9051106770833334,0.909912109375,0.744873046875,0.9505208333333334,0.970947265625,0.8001302083333334,125.74936819076538,122.00318193435669
18,0.2826571265856425,0.04110284149646759,0.1359685262044271,0.9641205072402954,1.0358794927597046,0.9116617838541666,0.91748046875,0.7469075520833334,0.9491373697916666,0.9745279947916666,0.7992350260416666,125.1328284740448,121.70661616325378
19,0.2550343871116638,0.039384918908278145,0.12490766247113545,0.962826669216156,1.0371733903884888,0.921630859375,0.9200032552083334,0.76513671875,0.9523111979166666,0.978271484375,0.81591796875,125.39286398887634,120.49966597557068
20,0.2418739597002665,0.038137272000312805,0.11926017204920451,0.9621192216873169,1.0378806591033936,0.924560546875,0.9227701822916666,0.7763671875,0.9500325520833334,0.9763997395833334,0.8224283854166666,124.07816219329834,120.31712818145752
21,0.22944615284601846,0.035383567214012146,0.10923405488332112,0.9619813561439514,1.0380187034606934,0.9276529947916666,0.9281412760416666,0.7929280598958334,0.9535319010416666,0.9784342447916666,0.8369954427083334,124.52237558364868,121.84113597869873
22,0.2301935354868571,0.0364989439646403,0.10245404640833537,0.966735303401947,1.0332646369934082,0.9293619791666666,0.9268798828125,0.806884765625,0.950927734375,0.9766438802083334,0.836669921875,125.38613104820251,121.56311368942261
23,0.21431968609491983,0.03435684243837992,0.10055943330128987,0.9683600664138794,1.0316399335861206,0.9357503255208334,0.9313151041666666,0.8079427083333334,0.9651692708333334,0.9793294270833334,0.839111328125,124.49431681632996,120.49801063537598
24,0.19997316598892212,0.03259053577979406,0.10060834884643555,0.9652413129806519,1.0347586870193481,0.9384765625,0.9333902994791666,0.8095703125,0.9623209635416666,0.9812825520833334,0.865234375,124.16490054130554,120.41700673103333
25,0.1937535603841146,0.02957979341348012,0.08512211839358012,0.9629650712013245,1.0370349884033203,0.9414469401041666,0.9399820963541666,0.8369954427083334,0.9676106770833334,0.9801432291666666,0.8719889322916666,124.92411017417908,122.58275175094604
26,0.17995399236679077,0.029112266997496288,0.08784837524096172,0.9621312618255615,1.037868618965149,0.9454752604166666,0.9404703776041666,0.8322347005208334,0.97021484375,0.9832356770833334,0.874267578125,124.33663249015808,120.3393886089325
27,0.1707090139389038,0.027278828124205273,0.08631035685539246,0.9617581367492676,1.038241982460022,0.9468180338541666,0.9440511067708334,0.8338623046875,0.9619140625,0.9800618489583334,0.8489583333333334,124.26506733894348,121.34794521331787
28,0.1614910364151001,0.027487146357695263,0.08413684368133545,0.9598356485366821,1.0401644706726074,0.9486083984375,0.9433186848958334,0.8364664713541666,0.972412109375,0.9842936197916666,0.88623046875,124.11036133766174,120.5337119102478
29,0.1655514339605967,0.026745781302452087,0.07814962168534596,0.9603427052497864,1.0396572351455688,0.9516194661458334,0.9458821614583334,0.8478597005208334,0.9693196614583334,0.98291015625,0.8754069010416666,125.86002326011658,121.48287296295166
30,0.15059412519137064,0.026421507199605305,0.07723800837993622,0.9611256122589111,1.0388745069503784,0.9553629557291666,0.9440511067708334,0.850341796875,0.9717610677083334,0.9864095052083334,0.8868815104166666,125.01752018928528,121.60017275810242
31,0.14707292119661966,0.025380462408065796,0.07095753153165181,0.9610529541969299,1.0389471054077148,0.95556640625,0.9486490885416666,0.8615315755208334,0.9715983072916666,0.9851888020833334,0.8921712239583334,125.31518316268921,122.18511533737183
32,0.1415109634399414,0.02448484053214391,0.07438646753629048,0.9607354402542114,1.0392645597457886,0.9568277994791666,0.9501953125,0.8561197916666666,0.9662272135416666,0.986083984375,0.8916829427083334,125.14937663078308,122.00909733772278
33,0.1415821611881256,0.023075314859549206,0.06992307802041371,0.9598144292831421,1.0401856899261475,0.9564615885416666,0.9524332682291666,0.8651529947916666,0.97119140625,0.9856770833333334,0.8981119791666666,125.40099716186523,122.02799534797668
34,0.13388569156328836,0.021444852153460186,0.06687986354033153,0.960688591003418,1.039311408996582,0.9590657552083334,0.9568684895833334,0.8712158203125,0.9742024739583334,0.9864908854166666,0.8943684895833334,125.25400996208191,121.42200422286987
35,0.12552336851755777,0.02280000348885854,0.06504335006078084,0.9616312384605408,1.0383687019348145,0.9630126953125,0.9531656901041666,0.8739420572916666,0.9747721354166666,0.987060546875,0.8986002604166666,124.71170473098755,121.7975664138794
36,0.1220894455909729,0.022176111737887066,0.06436924636363983,0.9620830416679382,1.0379170179367065,0.9645589192708334,0.95458984375,0.8739013671875,0.9785970052083334,0.986572265625,0.9083658854166666,124.56260919570923,120.29588079452515
37,0.12424435218175252,0.021954988439877827,0.05731973052024841,0.9626218676567078,1.0373780727386475,0.9622802734375,0.9556884765625,0.886962890625,0.9791666666666666,0.98779296875,0.9143880208333334,124.61806035041809,120.55891132354736
38,0.1199638843536377,0.02063207079966863,0.0569512148698171,0.9636648297309875,1.0363351106643677,0.9633382161458334,0.9586995442708334,0.8887939453125,0.9777018229166666,0.988525390625,0.909423828125,124.0294816493988,120.40287780761719
39,0.1225230594476064,0.020616866648197174,0.06287663678328197,0.96300208568573,1.03699791431427,0.9637044270833334,0.9574788411458334,0.8750406901041666,0.9733072916666666,0.9855143229166666,0.90625,124.73550724983215,121.59818577766418
40,0.11956436435381572,0.019154712557792664,0.055895477533340454,0.9617059230804443,1.0382940769195557,0.96435546875,0.9606119791666666,0.8905843098958334,0.9747721354166666,0.9872233072916666,0.9132486979166666,124.08081388473511,121.12200617790222
41,0.1159880260626475,0.018789713581403095,0.053705801566441856,0.962540328502655,1.0374596118927002,0.9669596354166666,0.9602864583333334,0.8953857421875,0.9825032552083334,0.9893391927083334,0.9205729166666666,125.34131598472595,121.44028830528259
42,0.10484739144643147,0.019577243675788242,0.055013174811999,0.9624784588813782,1.037521481513977,0.9682210286458334,0.95947265625,0.8920084635416666,0.97900390625,0.9873860677083334,0.9146321614583334,124.25705194473267,120.52262496948242
43,0.10591442386309306,0.01700702930490176,0.051807597279548645,0.9621748328208923,1.0378252267837524,0.9682210286458334,0.9651692708333334,0.899169921875,0.978271484375,0.9898274739583334,0.9271647135416666,124.05538725852966,120.45833969116211
44,0.09730035066604614,0.018114086240530014,0.048771714170773826,0.9623914361000061,1.0376085042953491,0.9701334635416666,0.9638671875,0.90234375,0.9775390625,0.986572265625,0.9159342447916666,124.17922163009644,120.43075394630432
45,0.09393785397211711,0.016663330296675365,0.05383556087811788,0.9603146314620972,1.0396852493286133,0.97119140625,0.9651285807291666,0.8938395182291666,0.9777018229166666,0.989990234375,0.9242350260416666,125.18449330329895,121.20687699317932
46,0.09947765866915385,0.016409712533156078,0.04830763737360636,0.959064781665802,1.0409351587295532,0.9701741536458334,0.9664306640625,0.9026692708333334,0.9788411458333334,0.9898274739583334,0.9230143229166666,124.65678977966309,122.22587823867798
47,0.09495582183202107,0.015989473710457485,0.04883527755737305,0.9583922624588013,1.0416077375411987,0.9721272786458334,0.9664713541666666,0.90185546875,0.9803873697916666,0.98876953125,0.9241536458333334,125.89480566978455,121.83920502662659
48,0.09594859679539998,0.016590895752112072,0.04878046611944834,0.9579214453697205,1.0420787334442139,0.9719645182291666,0.9659016927083334,0.9036865234375,0.9773763020833334,0.98974609375,0.921142578125,126.04144191741943,122.10181903839111
49,0.09260039528210957,0.015171200037002563,0.048214455445607506,0.9579931497573853,1.0420069694519043,0.9724934895833334,0.9692789713541666,0.9040934244791666,0.9774576822916666,0.9898274739583334,0.9212239583333334,125.78277826309204,121.4452075958252
50,0.08719377716382344,0.015994489192962646,0.047272885839144387,0.9584662318229675,1.0415337085723877,0.97412109375,0.9670817057291666,0.9072265625,0.9827473958333334,0.9886881510416666,0.927734375,125.23909497261047,122.09031772613525

==> r_groups-gtsrb-Yager.csv <==
#['main.py', '--data-set=gtsrb', '--batch-size=4096', '--lr=1e-3', '--epochs=50', '--constraint=Groups(eps=16/255, delta=0.02)', '--oracle-steps=30', '--oracle-restarts=10', '--logic=YG']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0380859375,0.0,0.0,0.0,125.2402880191803
1,3.5201457341512046,0.9927932421366373,0.9928709665934244,0.9956172108650208,1.0043827295303345,0.09061686197916667,0.00146484375,0.0013427734375,0.16658528645833334,0.0,0.0,127.464670419693,123.01147150993347
2,3.0580898920694985,0.9295070966084799,0.9395424524943033,0.9896897077560425,1.010310173034668,0.18843587239583334,0.0233154296875,0.018758138020833332,0.2928873697916667,0.050618489583333336,0.027913411458333332,126.69825410842896,125.13007998466492
3,2.609724998474121,0.8375301361083984,0.8926987648010254,0.9834962487220764,1.0165036916732788,0.2789713541666667,0.052530924479166664,0.032307942708333336,0.43310546875,0.20442708333333334,0.100341796875,129.14309644699097,124.36310338973999
4,2.200862248738607,0.6025662819544474,0.7808053493499756,0.9783464670181274,1.0216535329818726,0.3560384114583333,0.156494140625,0.07421875,0.566650390625,0.4983723958333333,0.18831380208333334,128.09662508964539,124.62690567970276
5,1.8355647722880046,0.41414034366607666,0.6652153730392456,0.977532148361206,1.022467851638794,0.4416097005208333,0.31298828125,0.12788899739583334,0.6314290364583334,0.7386067708333334,0.2994791666666667,128.41838216781616,125.00713586807251
6,1.570878028869629,0.2743743856747945,0.5526689688364664,0.9805999994277954,1.0194000005722046,0.5067138671875,0.4954020182291667,0.20751953125,0.711669921875,0.834228515625,0.4021809895833333,128.73045539855957,124.92701005935669
7,1.3231298128763835,0.19180625677108765,0.45111870765686035,0.9849815964698792,1.0150182247161865,0.5730794270833334,0.6376139322916666,0.3065592447916667,0.7735188802083334,0.871826171875,0.473876953125,128.54420566558838,123.83841705322266
8,1.0869536399841309,0.15213303764661154,0.3943604628245036,0.9845610857009888,1.0154387950897217,0.6469319661458334,0.708984375,0.3827311197916667,0.8151041666666666,0.8998209635416666,0.5271809895833334,126.291175365448,122.9101345539093
9,0.9059305985768636,0.12159149845441182,0.3319651087125142,0.9792546629905701,1.0207453966140747,0.7032063802083334,0.7628580729166666,0.45849609375,0.8650716145833334,0.9180501302083334,0.6075032552083334,127.38819074630737,122.56265926361084
10,0.743336041768392,0.10115841031074524,0.28418199221293133,0.9749585390090942,1.0250414609909058,0.7550455729166666,0.7996826171875,0.5230712890625,0.9063313802083334,0.9374186197916666,0.6290690104166666,126.25913143157959,122.70797443389893
11,0.6245663563410441,0.0879862904548645,0.2499981919924418,0.9728943109512329,1.027105689048767,0.7980143229166666,0.826904296875,0.5707600911458334,0.9078776041666666,0.9469401041666666,0.6544596354166666,126.95038151741028,124.58397078514099
12,0.5365129709243774,0.07405165334542592,0.2303321361541748,0.9694260358810425,1.030574083328247,0.8280436197916666,0.8514811197916666,0.6004638671875,0.9266764322916666,0.9551595052083334,0.709716796875,128.2868046760559,123.13789319992065
13,0.47871923446655273,0.06514783203601837,0.19684276978174844,0.9684178829193115,1.0315821170806885,0.8479817708333334,0.8708089192708334,0.6525065104166666,0.93310546875,0.960693359375,0.7252604166666666,126.56362581253052,124.56224775314331
14,0.41215725739796955,0.06037445863087972,0.1826291879018148,0.968443751335144,1.0315563678741455,0.870849609375,0.8813883463541666,0.6772054036458334,0.945068359375,0.9654134114583334,0.7591959635416666,126.88708710670471,122.73105478286743
15,0.36821842193603516,0.05604089299837748,0.16417184472084045,0.9689818024635315,1.0310182571411133,0.8835856119791666,0.8899739583333334,0.7044677734375,0.9501953125,0.9681803385416666,0.7787272135416666,127.41883325576782,125.50782895088196
16,0.3363176186879476,0.04917584856351217,0.14875879883766174,0.9683317542076111,1.0316681861877441,0.8929036458333334,0.9018961588541666,0.7272135416666666,0.9488118489583334,0.9732259114583334,0.790771484375,128.49033403396606,124.81341075897217
17,0.3074185252189636,0.04621666669845581,0.13799721002578735,0.9683449864387512,1.031655192375183,0.9044189453125,0.9095458984375,0.7462565104166666,0.94873046875,0.9737141927083334,0.802490234375,126.45775008201599,122.67351055145264
18,0.27884864807128906,0.042318964997927346,0.1308404803276062,0.9678186178207397,1.0321813821792603,0.9130452473958334,0.9165445963541666,0.7585042317708334,0.9545084635416666,0.9720052083333334,0.8104654947916666,128.34400033950806,124.62815642356873
19,0.2591531276702881,0.04061925411224365,0.12301001946131389,0.966022253036499,1.0339778661727905,0.9215901692708334,0.9183349609375,0.7718912760416666,0.9571940104166666,0.9764811197916666,0.8248697916666666,127.32947015762329,124.07029223442078
20,0.2445621689160665,0.03897479176521301,0.12223951021830241,0.9640445709228516,1.035955548286438,0.923828125,0.9229329427083334,0.77490234375,0.9603678385416666,0.9771321614583334,0.8203125,128.16209030151367,123.6083173751831
21,0.23359992106755575,0.034815363585948944,0.11524816354115804,0.9622413516044617,1.037758708000183,0.9297281901041666,0.9294026692708334,0.7865804036458334,0.9622395833333334,0.97998046875,0.8434244791666666,128.4777534008026,122.67500138282776
22,0.21874427795410156,0.03539710243542989,0.10606906811396281,0.9625142812728882,1.0374857187271118,0.9327799479166666,0.9304606119791666,0.8035074869791666,0.9646809895833334,0.9785970052083334,0.843017578125,127.83989238739014,122.82960391044617
23,0.20742267370224,0.03495344519615173,0.09923961758613586,0.9628110527992249,1.0371891260147095,0.938720703125,0.9305826822916666,0.8121744791666666,0.9642740885416666,0.9805501302083334,0.857177734375,126.43017053604126,123.80330848693848
24,0.20059855779012045,0.03233705212672552,0.09305363893508911,0.9636732935905457,1.0363268852233887,0.9396565755208334,0.936279296875,0.824951171875,0.9623209635416666,0.9781901041666666,0.8589680989583334,127.77344512939453,124.61051917076111
25,0.19821691513061523,0.03240891049305598,0.09045277039210002,0.9649669528007507,1.035033106803894,0.9398600260416666,0.9357096354166666,0.8302408854166666,0.968017578125,0.9813639322916666,0.8644205729166666,126.51146411895752,122.91060829162598
26,0.17991620302200317,0.031260207295417786,0.08691675464312236,0.9659342169761658,1.034065842628479,0.9454752604166666,0.9395345052083334,0.83642578125,0.9676106770833334,0.9833984375,0.8758951822916666,126.90271973609924,123.05168867111206
27,0.1710148056348165,0.02918005734682083,0.08774113655090332,0.9656188488006592,1.0343811511993408,0.9479166666666666,0.942138671875,0.834716796875,0.9708658854166666,0.9818522135416666,0.8753255208333334,127.91570734977722,122.69922661781311
28,0.16415255268414816,0.02806100994348526,0.07869715491930644,0.9637507796287537,1.0362491607666016,0.948486328125,0.9424641927083334,0.8510335286458334,0.9668782552083334,0.9827473958333334,0.8768717447916666,127.27220749855042,125.31996011734009
29,0.16145822405815125,0.02722182124853134,0.07824225227038066,0.9630724787712097,1.036927580833435,0.9526774088541666,0.9460042317708334,0.8521321614583334,0.971435546875,0.9842122395833334,0.8824869791666666,126.55580186843872,122.69263315200806
30,0.15707487861315408,0.027520375947157543,0.07676492631435394,0.9624335765838623,1.0375665426254272,0.9517822265625,0.9437255859375,0.8549397786458334,0.974365234375,0.9840494791666666,0.9000651041666666,127.66534471511841,123.72265005111694
31,0.15844965974489847,0.025974395374457043,0.07321117321650188,0.9630758166313171,1.036924123764038,0.9519856770833334,0.9487711588541666,0.8613688151041666,0.970458984375,0.9834798177083334,0.8871256510416666,127.59961771965027,125.17693853378296
32,0.14829892913500467,0.02626398702462514,0.07698301474253337,0.9640524983406067,1.0359474420547485,0.9560139973958334,0.9476318359375,0.8547770182291666,0.9742838541666666,0.985107421875,0.8911946614583334,128.8351185321808,125.07105612754822
33,0.15067770083745322,0.02499784032503764,0.06792044639587402,0.9640058279037476,1.035994052886963,0.9537353515625,0.9504801432291666,0.8695882161458334,0.9744466145833334,0.9873046875,0.9077962239583334,127.31428503990173,123.39095091819763
34,0.14219024777412415,0.0229242742061615,0.06563310821851094,0.9649584293365479,1.0350416898727417,0.957763671875,0.9546305338541666,0.87451171875,0.974365234375,0.98486328125,0.8975423177083334,126.83447051048279,125.10585427284241
35,0.1319860816001892,0.023517929017543793,0.06624334057172139,0.9647024273872375,1.0352976322174072,0.9593505859375,0.952880859375,0.8739013671875,0.9759114583333334,0.986572265625,0.9078776041666666,126.79447770118713,123.94125080108643
36,0.13111223777135214,0.022086456418037415,0.06166210273901621,0.9648265242576599,1.0351735353469849,0.9610188802083334,0.9554036458333334,0.8827311197916666,0.971923828125,0.9866536458333334,0.907470703125,127.07156348228455,122.7790515422821
37,0.11877703666687012,0.02135576804478963,0.06180599331855774,0.9634983539581299,1.0365015268325806,0.9632161458333334,0.9562581380208334,0.8826497395833334,0.972900390625,0.9862467447916666,0.9081217447916666,126.92280983924866,123.955491065979
38,0.12136002381642659,0.02102942516406377,0.06365515788396199,0.9617865085601807,1.0382134914398193,0.9633382161458334,0.9569498697916666,0.8777669270833334,0.978271484375,0.9862467447916666,0.9083658854166666,128.47679924964905,125.6618390083313
39,0.1245725651582082,0.021742609639962513,0.06247297922770182,0.960584819316864,1.0394152402877808,0.9639892578125,0.9568277994791666,0.8815104166666666,0.97802734375,0.9874674479166666,0.91357421875,128.62632274627686,125.61542296409607
40,0.11256620287895203,0.02110551546017329,0.0604630708694458,0.958968460559845,1.0410315990447998,0.9652506510416666,0.9576416015625,0.8842366536458334,0.978271484375,0.98681640625,0.911865234375,129.10399079322815,124.9762659072876
41,0.11868910988171895,0.02007150650024414,0.05784008403619131,0.9589115977287292,1.041088342666626,0.9644368489583334,0.9601236979166666,0.8886311848958334,0.978515625,0.987060546875,0.9071451822916666,127.52537560462952,124.83163261413574
42,0.10936816533406575,0.019510565946499508,0.05893282095591227,0.9588862061500549,1.0411138534545898,0.9667561848958334,0.9610595703125,0.88720703125,0.9700520833333334,0.9853515625,0.9080403645833334,129.3971393108368,123.7023823261261
43,0.11641477545102437,0.02014091486732165,0.055273632208506264,0.9595602750778198,1.0404398441314697,0.9656982421875,0.9609781901041666,0.8946940104166666,0.9783528645833334,0.9892578125,0.929931640625,128.56553649902344,122.85360360145569
44,0.10908869902292888,0.01953159272670746,0.04958332081635793,0.9625222086906433,1.0374778509140015,0.9664713541666666,0.960693359375,0.903076171875,0.9790852864583334,0.98779296875,0.923095703125,127.86889290809631,122.50687909126282
45,0.10246449708938599,0.017786505321661632,0.05213552713394165,0.9640468955039978,1.0359530448913574,0.968017578125,0.9634602864583334,0.9009602864583334,0.979736328125,0.9896647135416666,0.9247233072916666,126.20999383926392,124.25280284881592
46,0.10588550567626953,0.017873274783293407,0.05089133481184641,0.964187741279602,1.035812258720398,0.9687906901041666,0.963623046875,0.9019775390625,0.97998046875,0.990966796875,0.9252115885416666,126.72781300544739,124.39233636856079
47,0.0958046813805898,0.017386542012294132,0.049675693114598594,0.9642210006713867,1.0357791185379028,0.9698486328125,0.966064453125,0.9034830729166666,0.9818522135416666,0.989013671875,0.92333984375,127.56358528137207,123.48416709899902
48,0.10122030973434448,0.017431200792392094,0.04860369861125946,0.9633481502532959,1.036651849746704,0.9702555338541666,0.9649658203125,0.9047444661458334,0.9823404947916666,0.9915364583333334,0.9308268229166666,126.32479429244995,123.31608080863953
49,0.0971319576104482,0.01598995551466942,0.047653774420420326,0.9629424214363098,1.0370575189590454,0.97119140625,0.9674072265625,0.9080810546875,0.9789225260416666,0.989013671875,0.9249674479166666,127.88902163505554,122.56303215026855
50,0.09498449166615804,0.017831089595953625,0.04533118009567261,0.963246762752533,1.0367531776428223,0.9719645182291666,0.9644368489583334,0.9118245442708334,0.9828287760416666,0.9889322916666666,0.93212890625,127.9200541973114,123.86707711219788

==> r_standard-robustness-fmnist-Baseline.csv <==
#['main.py', '--data-set=fmnist', '--batch-size=4096', '--lr=1e-3', '--epochs=50', '--constraint=StandardRobustness(eps=0.2, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=10']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0987548828125,1.0,1.0,0.0,26.370948553085327
1,1.6358954565865653,0.09933217934199742,0.14995537485395158,1.0,1.0,0.42628696986607145,0.3815220424107143,0.3306361607142857,0.70849609375,0.9898681640625,0.0325927734375,92.7965681552887,26.124616384506226
2,0.9760129792349679,0.1569552080971854,0.4460389954703195,1.0,1.0,0.6513671875,0.1807861328125,0.022164481026785716,0.7454833984375,0.94384765625,0.00830078125,92.69490909576416,26.19832968711853
3,0.7992627280099052,0.13454215015683854,0.5746659551348005,1.0,1.0,0.7122628348214286,0.26729910714285715,0.013270786830357142,0.7718505859375,0.912841796875,0.0052490234375,92.38655924797058,26.17038631439209
4,0.7199388231549945,0.12153953313827515,0.6352031571524483,1.0,1.0,0.7396414620535714,0.31680733816964285,0.012259347098214286,0.7896728515625,0.909912109375,0.0093994140625,92.35680389404297,26.132371425628662
5,0.6634062358311245,0.11177573885236468,0.6677551950727191,1.0,1.0,0.7598702566964286,0.35159737723214285,0.0146484375,0.799072265625,0.9163818359375,0.0174560546875,92.28068733215332,26.032898902893066
6,0.6235760280064174,0.10812959500721522,0.6930221148899623,1.0,1.0,0.7734723772321429,0.37350027901785715,0.014474051339285714,0.8114013671875,0.8975830078125,0.0174560546875,92.38204216957092,26.01747155189514
7,0.5989017486572266,0.10210603475570679,0.7084575380597796,1.0,1.0,0.7807094029017857,0.39046805245535715,0.012712751116071428,0.819580078125,0.9088134765625,0.00927734375,92.54286623001099,26.15343165397644
8,0.5791171618870327,0.09964874812534877,0.726325511932373,1.0,1.0,0.7902657645089286,0.40675571986607145,0.013706752232142858,0.826171875,0.899169921875,0.0103759765625,92.69099855422974,26.036991357803345
9,0.5641719954354423,0.10161730221339635,0.7440276145935059,1.0,1.0,0.7967354910714286,0.4053955078125,0.012869698660714286,0.8323974609375,0.8897705078125,0.0087890625,92.32007431983948,26.219360828399658
10,0.5458665915897915,0.10013766799654279,0.7484359060014997,1.0,1.0,0.8029436383928571,0.41495186941964285,0.010463169642857142,0.835693359375,0.8729248046875,0.0087890625,92.80724906921387,26.101897716522217
11,0.5337745802743095,0.10006953988756452,0.7598248890468052,1.0,1.0,0.8051409040178571,0.4226597377232143,0.010201590401785714,0.8450927734375,0.8421630859375,0.0093994140625,93.21630501747131,26.004525899887085
12,0.5236758845193046,0.09962583439690727,0.7679710388183594,1.0,1.0,0.8114885602678571,0.42246791294642855,0.009783063616071428,0.8460693359375,0.843505859375,0.00537109375,92.26516437530518,26.136561155319214
13,0.5151817798614502,0.10018896205084664,0.7729324613298688,1.0,1.0,0.8148542131696429,0.4256068638392857,0.009730747767857142,0.85009765625,0.806396484375,0.008544921875,92.92982149124146,26.23011088371277
14,0.504216228212629,0.10161109481539045,0.781858103615897,1.0,1.0,0.8183942522321429,0.42476981026785715,0.008736746651785714,0.85400390625,0.7869873046875,0.0047607421875,92.55390119552612,26.271517515182495
15,0.4918261596134731,0.10233734335218157,0.7838165419442313,1.0,1.0,0.8238176618303571,0.42503138950892855,0.008353097098214286,0.8603515625,0.7869873046875,0.00390625,92.58966755867004,26.012407541275024
16,0.4863779544830322,0.10278164488928658,0.7900711468287877,1.0,1.0,0.825439453125,0.42557198660714285,0.008021763392857142,0.8607177734375,0.767333984375,0.004638671875,92.51131582260132,25.942674160003662
17,0.4799468857901437,0.10264309814998082,0.7911685534885952,1.0,1.0,0.8300606863839286,0.43233816964285715,0.007184709821428571,0.863525390625,0.7562255859375,0.009765625,92.54562187194824,26.07784938812256
18,0.47192314692905973,0.1041279946054731,0.7967042922973633,1.0,1.0,0.8309326171875,0.43174525669642855,0.006992885044642857,0.8673095703125,0.7442626953125,0.00244140625,92.85414600372314,26.130244255065918
19,0.462942327771868,0.10532230990273612,0.8000818661281041,1.0,1.0,0.8339320591517857,0.430908203125,0.007603236607142857,0.867919921875,0.7054443359375,0.0032958984375,93.23968696594238,26.269007921218872
20,0.45690952028547016,0.10642962796347481,0.8030299459184919,1.0,1.0,0.8357631138392857,0.4349888392857143,0.007952008928571428,0.87109375,0.69775390625,0.0030517578125,92.89313054084778,26.253180980682373
21,0.4541426045554025,0.10829204320907593,0.8061069761003766,1.0,1.0,0.8381522042410714,0.4267054966517857,0.0062255859375,0.8712158203125,0.6856689453125,0.003173828125,92.79364490509033,26.291935682296753
22,0.44894467081342426,0.10865793057850429,0.8057395390101841,1.0,1.0,0.8383440290178571,0.4318150111607143,0.007359095982142857,0.8740234375,0.69091796875,0.0042724609375,92.5495069026947,26.14900016784668
23,0.4407858167375837,0.11016525541033063,0.8088472230093819,1.0,1.0,0.8415352957589286,0.42947823660714285,0.007132393973214286,0.876708984375,0.6817626953125,0.0030517578125,92.75610303878784,26.290968656539917
24,0.43411568232945036,0.11274221113749913,0.8154117039271763,1.0,1.0,0.8436628069196429,0.42904227120535715,0.006399972098214286,0.8798828125,0.6553955078125,0.0013427734375,92.35044598579407,26.109070301055908
25,0.4339816910879953,0.1131600056375776,0.8147706985473633,1.0,1.0,0.8446568080357143,0.42323521205357145,0.005597795758928571,0.878173828125,0.669677734375,0.000732421875,92.45765161514282,26.0721378326416
26,0.43092966079711914,0.11321832452501569,0.8192733355930873,1.0,1.0,0.8446568080357143,0.42630440848214285,0.004987444196428571,0.8802490234375,0.665771484375,0.001220703125,92.67207717895508,26.090547561645508
27,0.4279273237500872,0.11670245443071638,0.8221391269138881,1.0,1.0,0.8472900390625,0.4188232421875,0.004446847098214286,0.8841552734375,0.62841796875,0.00048828125,92.7840964794159,26.209668159484863
28,0.4226930822644915,0.11708389009748187,0.8264745303562709,1.0,1.0,0.8492780412946429,0.4213169642857143,0.0042724609375,0.883544921875,0.6207275390625,0.002685546875,92.2359836101532,26.288151502609253
29,0.4172706263405936,0.11876445157187325,0.8271254130772182,1.0,1.0,0.8498709542410714,0.4162074497767857,0.004377092633928571,0.885498046875,0.626953125,0.0008544921875,92.39524364471436,26.285694360733032
30,0.4124523571559361,0.12087682315281459,0.8316574096679688,1.0,1.0,0.8517194475446429,0.41732352120535715,0.004150390625,0.8870849609375,0.5936279296875,0.000244140625,92.3025484085083,25.925766229629517
31,0.4081862654004778,0.12632302727018083,0.8321525709969657,1.0,1.0,0.8523821149553571,0.41237095424107145,0.004220145089285714,0.8870849609375,0.61181640625,0.0003662109375,92.06640696525574,25.93462324142456
32,0.4052389008658273,0.1264316269329616,0.8342464310782296,1.0,1.0,0.8554513113839286,0.4104701450892857,0.0035574776785714285,0.8895263671875,0.619384765625,0.00146484375,92.48772883415222,26.14457392692566
33,0.4031505925314767,0.12796522889818465,0.8376617431640625,1.0,1.0,0.8553989955357143,0.40611049107142855,0.0034877232142857145,0.8897705078125,0.5843505859375,0.00048828125,92.0977852344513,25.932450532913208
34,0.39888242312840055,0.13001575640269689,0.8396949768066406,1.0,1.0,0.8563581194196429,0.4049769810267857,0.0034877232142857145,0.88720703125,0.6055908203125,0.00048828125,92.03857040405273,26.052778482437134
35,0.39991906711033415,0.12589245183127268,0.8366541181291852,1.0,1.0,0.8560267857142857,0.41432407924107145,0.0029471261160714285,0.8880615234375,0.5865478515625,0.0001220703125,92.07156991958618,26.071967124938965
36,0.4014855112348284,0.13252668721335276,0.8370417867388044,1.0,1.0,0.8560267857142857,0.4000244140625,0.002528599330357143,0.892333984375,0.58837890625,0.000244140625,92.67944526672363,26.17519211769104
37,0.3895066125052316,0.13243303980146134,0.8393516540527344,1.0,1.0,0.8612932477678571,0.40415736607142855,0.002720424107142857,0.892822265625,0.569580078125,0.0,92.39233207702637,26.077388286590576
38,0.3884190491267613,0.1357212577547346,0.8441878727504185,1.0,1.0,0.8598981584821429,0.4012974330357143,0.0028599330357142855,0.892333984375,0.5872802734375,0.0,92.11097359657288,26.05007553100586
39,0.391988890511649,0.13592748131070817,0.8418692861284528,1.0,1.0,0.8590785435267857,0.4049595424107143,0.002650669642857143,0.8927001953125,0.5540771484375,0.001220703125,92.01646685600281,25.879769802093506
40,0.38209993498665945,0.13964985949652536,0.8460202898297992,1.0,1.0,0.8629847935267857,0.3988560267857143,0.0027901785714285715,0.89501953125,0.555419921875,0.00048828125,92.43305444717407,26.088000774383545
41,0.38347816467285156,0.1420468262263707,0.8474623816353934,1.0,1.0,0.8623744419642857,0.39632742745535715,0.002720424107142857,0.8936767578125,0.5809326171875,0.000244140625,92.59528255462646,25.986952543258667
42,0.37826742444719585,0.14051054205213273,0.8483948707580566,1.0,1.0,0.8651123046875,0.4036342075892857,0.0031040736607142855,0.8935546875,0.579345703125,0.000244140625,91.9756669998169,26.069358110427856
43,0.3786278452192034,0.14511779376438685,0.8504912512642997,1.0,1.0,0.8634033203125,0.3897181919642857,0.0023193359375,0.8955078125,0.582763671875,0.000244140625,92.53187942504883,25.949864625930786
44,0.37634127480643137,0.14499287945883615,0.8493127822875977,1.0,1.0,0.8656529017857143,0.39029366629464285,0.0028076171875,0.8970947265625,0.5640869140625,0.0008544921875,92.40485095977783,26.066413640975952
45,0.3712250845772879,0.1494417531149728,0.8528659684317452,1.0,1.0,0.866455078125,0.39156668526785715,0.002162388392857143,0.8963623046875,0.5406494140625,0.0,92.61569499969482,25.893553256988525
46,0.3701569012233189,0.1471423932484218,0.8540913036891392,1.0,1.0,0.8665597098214286,0.3990478515625,0.002162388392857143,0.8975830078125,0.5535888671875,0.0001220703125,91.98490643501282,25.87626051902771
47,0.3715454510280064,0.1479511090687343,0.8547750881740025,1.0,1.0,0.8661237444196429,0.39393833705357145,0.0025809151785714285,0.896484375,0.54248046875,0.000244140625,92.20543360710144,26.162080764770508
48,0.36827826499938965,0.14898346151624406,0.8585230963570731,1.0,1.0,0.8680768694196429,0.3901890345982143,0.0018659319196428572,0.896240234375,0.567626953125,0.0001220703125,92.60549283027649,25.8699369430542
49,0.36895298957824707,0.14984541279929026,0.857489994594029,1.0,1.0,0.8675362723214286,0.39207240513392855,0.001953125,0.89794921875,0.55810546875,0.000244140625,92.94149208068848,26.07446026802063
50,0.3629989283425467,0.14976518494742258,0.8595297677176339,1.0,1.0,0.8691057477678571,0.3954554966517857,0.0017961774553571428,0.8990478515625,0.5439453125,0.0,92.77032566070557,25.886561632156372

==> r_standard-robustness-fmnist-DL2.csv <==
#['main.py', '--data-set=fmnist', '--batch-size=4096', '--lr=1e-3', '--epochs=50', '--constraint=StandardRobustness(eps=0.2, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=10', '--logic=DL2', '--initial-dl-weight=1.3']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0987548828125,1.0,1.0,0.0,26.486629962921143
1,1.6846389770507812,0.04011949471064976,0.0693204402923584,0.7010149955749512,1.2989850044250488,0.4496547154017857,0.49879673549107145,0.393310546875,0.7110595703125,0.9998779296875,0.09228515625,92.42413878440857,25.915820598602295
2,1.1504220962524414,0.08114209345408849,0.17746826580592565,0.6964760422706604,1.3035240173339844,0.6465018136160714,0.23856026785714285,0.06356375558035714,0.737548828125,0.999267578125,0.073486328125,92.20275950431824,25.91018795967102
3,1.023191043308803,0.0743498546736581,0.17656874656677246,0.6919808387756348,1.3080192804336548,0.6901157924107143,0.2602015904017857,0.07020786830357142,0.756103515625,0.999755859375,0.1064453125,92.6929543018341,26.062808752059937
4,0.954852853502546,0.0646368648324694,0.1675740991319929,0.6876438856124878,1.3123562335968018,0.7134137834821429,0.3022984095982143,0.09261648995535714,0.765625,0.9998779296875,0.12939453125,92.76626992225647,25.929824829101562
5,0.9066599437168666,0.05747535399028233,0.16370572362627303,0.683268129825592,1.3167318105697632,0.7268589564732143,0.3480922154017857,0.11183384486607142,0.768310546875,0.9991455078125,0.156982421875,92.38938760757446,26.140963315963745
6,0.8687178066798619,0.05397383230073111,0.15989601612091064,0.6787412762641907,1.321258783340454,0.7331717354910714,0.3833705357142857,0.12970842633928573,0.7742919921875,0.9993896484375,0.1600341796875,92.36065649986267,25.925208568572998
7,0.846196174621582,0.05229590194565909,0.15663882664271764,0.6741857528686523,1.3258142471313477,0.7358572823660714,0.40415736607142855,0.14203752790178573,0.77392578125,0.9986572265625,0.1837158203125,92.34573125839233,26.037168741226196
8,0.8284720012119838,0.05083147968564715,0.1533524649483817,0.6694762706756592,1.3305237293243408,0.7436174665178571,0.4166957310267857,0.15706961495535715,0.781494140625,0.9984130859375,0.1793212890625,92.83602857589722,25.992030382156372
9,0.8166659900120327,0.04959203089986529,0.14999966961996897,0.6647716760635376,1.335228443145752,0.7467215401785714,0.4286411830357143,0.17124720982142858,0.77880859375,0.9989013671875,0.2103271484375,92.8766541481018,26.05674457550049
10,0.802046707698277,0.04834047385624477,0.14822256565093994,0.6597546935081482,1.3402454853057861,0.7482212611607143,0.4376220703125,0.1759033203125,0.7828369140625,0.9991455078125,0.227294921875,92.61535811424255,26.1197509765625
11,0.794327872140067,0.04663968937737601,0.14637160301208496,0.6548058390617371,1.3451942205429077,0.747314453125,0.4567173549107143,0.18675013950892858,0.78125,0.997802734375,0.2264404296875,92.74148106575012,25.973127126693726
12,0.7871813774108887,0.04596155456134251,0.1426441158567156,0.6498143076896667,1.350185751914978,0.7509068080357143,0.4608677455357143,0.19759695870535715,0.7784423828125,0.998046875,0.2491455078125,92.73413038253784,25.996618270874023
13,0.7776412963867188,0.04539652381624494,0.1407804318836757,0.6445916295051575,1.3554084300994873,0.75146484375,0.47122628348214285,0.20830426897321427,0.7889404296875,0.9981689453125,0.2442626953125,92.6698248386383,26.126659154891968
14,0.7746787752423968,0.04432570934295654,0.13806180443082536,0.639384925365448,1.3606151342391968,0.7547781808035714,0.47267368861607145,0.214111328125,0.7901611328125,0.997314453125,0.2542724609375,92.76155924797058,26.123474836349487
15,0.769975117274693,0.04405546188354492,0.13561210462025233,0.6340368986129761,1.365963101387024,0.756103515625,0.4757080078125,0.21881975446428573,0.785888671875,0.9970703125,0.28466796875,92.63743090629578,25.90822196006775
16,0.7695589746747699,0.04284089377948216,0.13319842304502214,0.6287489533424377,1.371251106262207,0.7520403180803571,0.48941476004464285,0.23257882254464285,0.7789306640625,0.9984130859375,0.2965087890625,93.09236192703247,25.956187963485718
17,0.7611990656171527,0.04309923308236258,0.13205581051962717,0.6232719421386719,1.3767279386520386,0.7576904296875,0.4855433872767857,0.23296247209821427,0.7916259765625,0.9969482421875,0.284912109375,92.44259548187256,26.10807490348816
18,0.7555511338370187,0.04297505957739694,0.1314856239727565,0.6176328063011169,1.3823672533035278,0.7581438337053571,0.49169921875,0.23599679129464285,0.7998046875,0.9971923828125,0.2978515625,92.95751738548279,26.174883604049683
19,0.7516166823250907,0.042033949068614414,0.12854506288255965,0.6120811700820923,1.3879188299179077,0.76025390625,0.4959019252232143,0.24337332589285715,0.7904052734375,0.997314453125,0.3201904296875,92.79599571228027,26.02612614631653
20,0.7476927893502372,0.04151056919779096,0.12670480353491648,0.6067690253257751,1.3932307958602905,0.7592947823660714,0.5027029854910714,0.25146484375,0.7952880859375,0.9974365234375,0.3232421875,92.86270761489868,26.095330238342285
21,0.7430169922964913,0.041375109127589633,0.1251419952937535,0.6014689803123474,1.3985310792922974,0.7638113839285714,0.5047433035714286,0.2561732700892857,0.7928466796875,0.9954833984375,0.3262939453125,92.80742859840393,26.091033935546875
22,0.7411985397338867,0.04161981173924038,0.12310750995363508,0.5960301160812378,1.4039698839187622,0.7634974888392857,0.5052315848214286,0.25953892299107145,0.7957763671875,0.9969482421875,0.3438720703125,92.93219232559204,26.184823274612427
23,0.7406580788748605,0.0407987151827131,0.12089992421013969,0.590700089931488,1.4093000888824463,0.7622593470982143,0.5089111328125,0.2659388950892857,0.7943115234375,0.996337890625,0.338134765625,92.90407371520996,26.171518802642822
24,0.737553460257394,0.04009548255375454,0.11971949679510933,0.5853260159492493,1.414673924446106,0.7659912109375,0.5162004743303571,0.2695835658482143,0.7933349609375,0.995849609375,0.3624267578125,92.70410466194153,26.187505960464478
25,0.7375962393624442,0.039260693958827426,0.11805569274084908,0.5798166990280151,1.4201833009719849,0.7622419084821429,0.5146484375,0.2752685546875,0.7984619140625,0.9971923828125,0.3721923828125,93.01367831230164,26.01541829109192
26,0.7376763480050224,0.03920653888157436,0.11529048000063215,0.5744680166244507,1.4255319833755493,0.7649274553571429,0.5198102678571429,0.278564453125,0.7958984375,0.9969482421875,0.3665771484375,93.11360359191895,26.16681981086731
27,0.734370504106794,0.03881341218948364,0.114151018006461,0.5688254833221436,1.4311745166778564,0.7664271763392857,0.5256173270089286,0.28550502232142855,0.796630859375,0.99755859375,0.385986328125,92.91492009162903,26.015689611434937
28,0.7358292170933315,0.03807090861456735,0.11169081074850899,0.5632908940315247,1.4367090463638306,0.7628871372767857,0.5341971261160714,0.2919921875,0.794189453125,0.9957275390625,0.38818359375,92.27233338356018,25.924591779708862
29,0.73829071862357,0.03713745730263846,0.10969224997929164,0.5577030777931213,1.4422968626022339,0.7658168247767857,0.53857421875,0.3019321986607143,0.794189453125,0.99658203125,0.399169921875,93.0115556716919,26.123358249664307
30,0.734100478036063,0.03732800909451076,0.10897135734558105,0.5516151785850525,1.4483846426010132,0.7658517020089286,0.5366559709821429,0.30038016183035715,0.8043212890625,0.9964599609375,0.37548828125,92.42861270904541,25.911325931549072
31,0.7329068865094867,0.036746203899383545,0.10782226494380406,0.5456118583679199,1.4543880224227905,0.7674037388392857,0.5433698381696429,0.3033447265625,0.7957763671875,0.9964599609375,0.430419921875,92.23871040344238,25.99409031867981
32,0.7340118544442313,0.03602525166102818,0.1052102702004569,0.5397021770477295,1.4602978229522705,0.7667236328125,0.5475725446428571,0.30843680245535715,0.7896728515625,0.9957275390625,0.41796875,93.09487700462341,26.136276721954346
33,0.7357574190412249,0.03566443920135498,0.10388072047914777,0.5337420701980591,1.4662578105926514,0.7660609654017857,0.5505196707589286,0.31954520089285715,0.8035888671875,0.9954833984375,0.4210205078125,93.00286626815796,26.092716217041016
34,0.7356207711356026,0.03527649811335972,0.10135796240397862,0.5279136300086975,1.4720864295959473,0.7637067522321429,0.5507638113839286,0.31907435825892855,0.7974853515625,0.9949951171875,0.4251708984375,92.85605812072754,25.978262186050415
35,0.7353769029889788,0.034571083528654914,0.10017355850764684,0.5217068791389465,1.4782931804656982,0.7679792131696429,0.5570765904017857,0.32559640066964285,0.79541015625,0.9969482421875,0.47021484375,92.81914401054382,26.063180208206177
36,0.7372196061270577,0.034251855952399116,0.09817742449896676,0.515494704246521,1.4845051765441895,0.7651890345982143,0.5623779296875,0.32896205357142855,0.7991943359375,0.9964599609375,0.450927734375,93.19000124931335,26.23283815383911
37,0.7343434606279645,0.03328212882791247,0.09759653466088432,0.5092777609825134,1.490722417831421,0.7669852120535714,0.5687779017857143,0.33607700892857145,0.7977294921875,0.995849609375,0.4593505859375,93.06594562530518,26.111910104751587
38,0.7382334300449916,0.033448523708752224,0.09454325267246791,0.5030640959739685,1.4969359636306763,0.7659040178571429,0.569091796875,0.3438023158482143,0.797607421875,0.9970703125,0.4818115234375,93.08559846878052,26.050167560577393
39,0.7402281761169434,0.0331540299313409,0.09388147933142525,0.49675336480140686,1.5032464265823364,0.7659912109375,0.5736607142857143,0.3451625279017857,0.796630859375,0.996337890625,0.474853515625,92.8253722190857,26.15829849243164
40,0.7398320606776646,0.032145134040287564,0.09144181864602226,0.49044564366340637,1.509554386138916,0.7678048270089286,0.5747593470982143,0.35145786830357145,0.7945556640625,0.996337890625,0.489501953125,93.02127432823181,25.85113263130188
41,0.7411722455705915,0.03235110001904624,0.09039764744894845,0.48428988456726074,1.5157101154327393,0.7675258091517857,0.5782819475446429,0.3567417689732143,0.7972412109375,0.9970703125,0.517822265625,92.68378734588623,25.96373438835144
42,0.7419684273856026,0.031215997678892955,0.0881067258971078,0.47777166962623596,1.5222283601760864,0.7655901227678571,0.5861118861607143,0.3639439174107143,0.8001708984375,0.996826171875,0.5062255859375,92.95741057395935,25.95609402656555
43,0.7460117340087891,0.030771276780537198,0.08606242282049996,0.4711911678314209,1.5288089513778687,0.7681187220982143,0.5907854352678571,0.36729213169642855,0.799560546875,0.99609375,0.5194091796875,93.00058269500732,26.033283233642578
44,0.7487772532871791,0.030572601727076938,0.08478120395115443,0.46461302042007446,1.5353871583938599,0.7658168247767857,0.5921282087053571,0.37454659598214285,0.7987060546875,0.9964599609375,0.5118408203125,93.25232529640198,26.010472297668457
45,0.7513129370553153,0.029686152935028076,0.08304351568222046,0.45803990960121155,1.5419600009918213,0.7651715959821429,0.5996442522321429,0.3838413783482143,0.7877197265625,0.9970703125,0.537841796875,92.90706944465637,25.97095012664795
46,0.7505605561392648,0.029358106000082835,0.08201265335083008,0.4509809613227844,1.5490189790725708,0.7647705078125,0.6032191685267857,0.38527134486607145,0.7930908203125,0.99658203125,0.5391845703125,92.83466720581055,25.855558395385742
47,0.7524023737226214,0.02918189764022827,0.07970104898725237,0.44411057233810425,1.5558892488479614,0.7663748604910714,0.6051199776785714,0.39003208705357145,0.7972412109375,0.9967041015625,0.5467529296875,92.97043800354004,25.85067915916443
48,0.7582012585231236,0.028089370046343123,0.07771469014031547,0.4374047517776489,1.5625951290130615,0.7657993861607143,0.6151297433035714,0.39927455357142855,0.7947998046875,0.9967041015625,0.5693359375,92.21419882774353,25.855488300323486
49,0.7599971635001046,0.027655037386076792,0.07640050990240914,0.43087339401245117,1.5691264867782593,0.7642996651785714,0.6159493582589286,0.4047328404017857,0.792236328125,0.99658203125,0.5814208984375,92.1116418838501,25.909632205963135
50,0.7635820252554757,0.0263310649565288,0.07385816744395665,0.4239124357700348,1.5760875940322876,0.7671247209821429,0.6251743861607143,0.413330078125,0.7972412109375,0.9967041015625,0.5570068359375,92.61365938186646,25.905484199523926

==> r_standard-robustness-fmnist-Goedel.csv <==
#['main.py', '--data-set=fmnist', '--batch-size=4096', '--lr=1e-3', '--epochs=50', '--constraint=StandardRobustness(eps=0.2, delta=0.1)', '--oracle-steps=30', '--oracle-restarts=10', '--logic=GD', '--initial-dl-weight=1.3']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.0987548828125,1.0,1.0,0.0,26.26536273956299
1,1.8291845321655273,0.026621092643056597,0.05250389235360282,0.7010985612869263,1.2989014387130737,0.45816476004464285,0.8054896763392857,0.6876569475446429,0.714111328125,1.0,0.494384765625,93.31410217285156,26.17121958732605
2,1.5174651827130998,0.05262330174446106,0.10946000473839897,0.6967153549194336,1.303284764289856,0.6426827566964286,0.6734270368303571,0.4495326450892857,0.7427978515625,1.0,0.5809326171875,93.18521666526794,26.00403594970703
3,1.4164996828351701,0.05448951891490391,0.11110099724360875,0.6921935081481934,1.3078064918518066,0.673828125,0.6613246372767857,0.4335239955357143,0.7559814453125,1.0,0.53955078125,93.4753475189209,26.210424661636353
4,1.3176672799246651,0.057060458830424717,0.12777180331093924,0.6874480843544006,1.3125519752502441,0.6819893973214286,0.6439906529017857,0.3883056640625,0.7508544921875,1.0,0.5908203125,93.31397867202759,25.9887855052948
5,1.2516257422310966,0.05011544057301113,0.13056956018720353,0.6823469996452332,1.3176530599594116,0.6820591517857143,0.6767054966517857,0.40255301339285715,0.72509765625,1.0,0.59814453125,93.24901008605957,26.010244846343994
6,1.1932416643415178,0.04632990275110517,0.1318645647593907,0.6768420338630676,1.3231579065322876,0.6690325055803571,0.7083565848214286,0.42750767299107145,0.73876953125,1.0,0.607666015625,92.81557774543762,26.013180255889893
7,1.1578821454729353,0.04545659252575466,0.13217057500566756,0.6712803244590759,1.3287196159362793,0.6628243582589286,0.7257777622767857,0.45699637276785715,0.72705078125,1.0,0.6263427734375,92.49089097976685,26.005362272262573
8,1.1377404757908411,0.04258804661887033,0.1282694595200675,0.6653996109962463,1.3346004486083984,0.6666085379464286,0.7438790457589286,0.4805385044642857,0.6922607421875,1.0,0.666748046875,92.49206233024597,25.99464201927185
9,1.1230240549360002,0.04141400967325483,0.12465253898075648,0.6594439148902893,1.3405559062957764,0.6601039341517857,0.7563825334821429,0.5009242466517857,0.6925048828125,1.0,0.6744384765625,92.98471641540527,25.99734330177307
10,1.1071175166538783,0.04125795194080898,0.12246051856449672,0.6533076167106628,1.346692442893982,0.662109375,0.7580740792410714,0.5114222935267857,0.70556640625,0.9998779296875,0.6798095703125,93.13375854492188,26.108436346054077
11,1.0940324238368444,0.04201951197215489,0.12178576844079154,0.6468854546546936,1.3531146049499512,0.6595110212053571,0.76416015625,0.5210484095982143,0.7236328125,0.9993896484375,0.680908203125,93.02492094039917,26.034762859344482
12,1.0822478021894182,0.04240959882736206,0.12099754810333252,0.6402521133422852,1.3597477674484253,0.6672188895089286,0.7677176339285714,0.5339704241071429,0.7078857421875,0.9996337890625,0.696533203125,93.38570189476013,26.349267959594727
13,1.0678338323320662,0.04231407812663487,0.12175697939736503,0.6336130499839783,1.366387128829956,0.6663992745535714,0.7727922712053571,0.5402134486607143,0.7254638671875,0.9993896484375,0.70263671875,93.806316614151,26.381211519241333
14,1.0531766074044364,0.04192987084388733,0.12255046197346278,0.6272231936454773,1.3727768659591675,0.6710728236607143,0.7757568359375,0.5497349330357143,0.68017578125,0.998779296875,0.7178955078125,93.71732568740845,26.217847108840942
15,1.0360917363848006,0.042554186923163276,0.12464242322104317,0.6206448674201965,1.3793549537658691,0.6720145089285714,0.7795061383928571,0.5549839564732143,0.7369384765625,0.9989013671875,0.7158203125,93.44191908836365,26.001245737075806
16,1.0290618624005998,0.041557516370500834,0.12454610211508614,0.6137925386428833,1.3862074613571167,0.6817975725446429,0.7833949497767857,0.5624825613839286,0.7491455078125,0.998291015625,0.712646484375,92.74577569961548,26.064377546310425
17,1.0230261257716589,0.039595339979444234,0.12104926790509905,0.6068751215934753,1.3931248188018799,0.6851283482142857,0.7933349609375,0.5777587890625,0.72998046875,0.998046875,0.728515625,92.64045810699463,25.999253511428833
18,1.013383047921317,0.04049363306590489,0.12125704969678607,0.6000415682792664,1.3999584913253784,0.6851457868303571,0.7913469587053571,0.5789446149553571,0.73291015625,0.99853515625,0.7484130859375,92.49818754196167,26.020107984542847
19,1.0107026100158691,0.03954814161573138,0.11846143007278442,0.5929885506629944,1.4070113897323608,0.6782575334821429,0.7961251395089286,0.5900006975446429,0.7408447265625,0.99853515625,0.7274169921875,92.96067690849304,26.310636520385742
20,1.0017743791852678,0.03905147739819118,0.11823506014687675,0.5855647325515747,1.4144352674484253,0.6928536551339286,0.8004673549107143,0.5947440011160714,0.7559814453125,0.9984130859375,0.738525390625,93.6372754573822,26.188313245773315
21,0.9985556602478027,0.03866473266056606,0.11616248743874687,0.5782479047775269,1.4217522144317627,0.6904645647321429,0.8050013950892857,0.6017020089285714,0.74365234375,0.9976806640625,0.748046875,93.23348951339722,26.388355255126953
22,0.9931897435869489,0.038552701473236084,0.11668123517717634,0.5708585381507874,1.4291414022445679,0.6922956194196429,0.8075474330357143,0.6060267857142857,0.728271484375,0.9971923828125,0.755859375,93.44344639778137,26.2091281414032
23,0.9929518699645996,0.037622158016477315,0.11317324638366699,0.5631553530693054,1.436844825744629,0.6911795479910714,0.8094831194196429,0.6139787946428571,0.7528076171875,0.996337890625,0.742919921875,93.22697353363037,26.295950651168823
24,0.9918246950422015,0.03644166673932757,0.11171426943370275,0.5558977127075195,1.44410240650177,0.6979457310267857,0.814208984375,0.6195591517857143,0.753662109375,0.99658203125,0.766845703125,93.54813575744629,26.39197325706482
25,0.9865568705967495,0.036417122398103983,0.10972309964043754,0.548530101776123,1.451469898223877,0.7028982979910714,0.8154994419642857,0.6258196149553571,0.7513427734375,0.99658203125,0.763427734375,93.65769004821777,26.248848915100098
26,0.9843309947422573,0.03589994992528643,0.10867316382271903,0.5408686399459839,1.4591313600540161,0.6951381138392857,0.8208705357142857,0.6339111328125,0.733154296875,0.99658203125,0.76708984375,93.40759921073914,26.093241214752197
27,0.9841273171561105,0.0346414361681257,0.10602293695722308,0.5328585505485535,1.4671413898468018,0.7008754185267857,0.8262765066964286,0.638916015625,0.760986328125,0.9970703125,0.775390625,93.23363375663757,26.006774187088013
28,0.9831893784659249,0.03519138693809509,0.10516455343791417,0.525231122970581,1.4747687578201294,0.7024448939732143,0.8286655970982143,0.6449497767857143,0.760498046875,0.995849609375,0.76904296875,92.78970503807068,26.00517725944519
29,0.9848652567182269,0.034658585275922506,0.10258724008287702,0.517597496509552,1.4824026823043823,0.7007707868303571,0.8279506138392857,0.651611328125,0.7628173828125,0.9967041015625,0.7777099609375,93.12222456932068,26.34879231452942
30,0.984612124306815,0.034059462802750726,0.10048669576644897,0.510136067867279,1.4898638725280762,0.7031424386160714,0.8296072823660714,0.6557442801339286,0.764404296875,0.9971923828125,0.7784423828125,93.28508305549622,26.143192052841187
31,0.9822404044015067,0.03310371083872659,0.09920143229620797,0.502815842628479,1.4971842765808105,0.7054094587053571,0.8355015345982143,0.6626150948660714,0.757080078125,0.99560546875,0.7921142578125,93.34016704559326,26.39147710800171
32,0.9792825835091727,0.03291483436311994,0.09790071419307164,0.49502936005592346,1.5049705505371094,0.7070835658482143,0.8352399553571429,0.6636788504464286,0.7659912109375,0.9931640625,0.78369140625,93.14074516296387,26.35709023475647
33,0.9833910124642509,0.03191999878202166,0.095961366380964,0.48683521151542664,1.513164758682251,0.7033342633928571,0.8423723493303571,0.6767926897321429,0.760009765625,0.9942626953125,0.793212890625,93.65424823760986,26.377926111221313
34,0.9820041656494141,0.03193343962941851,0.09498344148908343,0.47800061106681824,1.5219993591308594,0.7044154575892857,0.8422502790178571,0.6765311104910714,0.760498046875,0.995361328125,0.8115234375,93.69762015342712,26.292439937591553
35,0.9831128801618304,0.03184994842324938,0.09269819089344569,0.4688021242618561,1.5311979055404663,0.7030726841517857,0.8440987723214286,0.6840994698660714,0.7701416015625,0.995361328125,0.7991943359375,92.96636199951172,26.120627403259277
36,0.9860345295497349,0.030245274305343628,0.08977237769535609,0.45970815420150757,1.5402917861938477,0.7067696707589286,0.8526785714285714,0.6935337611607143,0.7735595703125,0.9959716796875,0.8038330078125,93.493887424469,26.234179258346558
37,0.9821637698582241,0.030057577150208608,0.0902577212878636,0.45123738050460815,1.5487626791000366,0.7079554966517857,0.85107421875,0.6919468470982143,0.766357421875,0.9954833984375,0.8172607421875,93.26191806793213,26.14334011077881
38,0.9856416838509696,0.02953044218676431,0.08723583391734532,0.4427267611026764,1.557273268699646,0.7099958147321429,0.8551548549107143,0.7010498046875,0.7657470703125,0.99609375,0.815673828125,93.38412809371948,26.229793548583984
39,0.9879636764526367,0.02972014674118587,0.08557671308517456,0.43460893630981445,1.565391182899475,0.7043631417410714,0.8612060546875,0.7093157087053571,0.763671875,0.9951171875,0.8201904296875,93.60427236557007,26.2239670753479
40,0.986527647290911,0.028577630008969988,0.0839372021811349,0.42665722966194153,1.5733426809310913,0.7101353236607143,0.8592529296875,0.7122453962053571,0.763427734375,0.99609375,0.816162109375,93.43374395370483,26.068042516708374
41,0.990215710231236,0.028093744601522173,0.08353419814790998,0.4186713695526123,1.5813285112380981,0.7071358816964286,0.8634381975446429,0.7194649832589286,0.7686767578125,0.995361328125,0.8267822265625,93.00955438613892,26.165228605270386
42,0.9861856869288853,0.027436750275748118,0.08095019204275948,0.41040894389152527,1.5895909070968628,0.7129952566964286,0.8663330078125,0.7205984933035714,0.755859375,0.996337890625,0.84130859375,92.77907872200012,26.010632753372192
43,0.9921204703194755,0.02598939836025238,0.0787961483001709,0.401807963848114,1.5981919765472412,0.7021484375,0.8716169084821429,0.7312534877232143,0.759033203125,0.9952392578125,0.83935546875,93.43232941627502,26.11289882659912
44,0.9925809587751117,0.02604974593435015,0.07743264096123832,0.3933393657207489,1.6066606044769287,0.7094552176339286,0.870849609375,0.7352992466517857,0.7655029296875,0.9952392578125,0.8447265625,93.44721388816833,26.011063814163208
45,0.9982502119881767,0.02579732026372637,0.07509795257023402,0.38467803597450256,1.6153218746185303,0.7055315290178571,0.8771623883928571,0.7390311104910714,0.7532958984375,0.9951171875,0.84375,92.95247459411621,25.932895183563232
46,0.9987808636256627,0.02578671489443098,0.0742746080671038,0.3757052421569824,1.6242948770523071,0.7041538783482143,0.8759416852678571,0.745849609375,0.758056640625,0.9964599609375,0.8502197265625,93.00040698051453,26.04370403289795
47,1.000908034188407,0.025188207626342773,0.07265536274228777,0.3669562041759491,1.633043646812439,0.7024972098214286,0.8786097935267857,0.7495465959821429,0.7637939453125,0.995361328125,0.855224609375,92.56633377075195,25.936009407043457
48,1.0035818644932337,0.024316019245556424,0.07075579677309309,0.3588663637638092,1.6411336660385132,0.6992013113839286,0.8843470982142857,0.7596609933035714,0.7562255859375,0.9962158203125,0.8544921875,92.92357993125916,25.94064235687256
49,1.003073011125837,0.024147431765283858,0.06979606832776751,0.3503784239292145,1.649621605873108,0.7037876674107143,0.8833182198660714,0.758544921875,0.75634765625,0.995849609375,0.85205078125,92.74047088623047,26.329593658447266
50,1.0044912610735213,0.0233036960874285,0.06875604391098022,0.3414575457572937,1.6585423946380615,0.7026192801339286,0.8890206473214286,0.7666713169642857,0.7523193359375,0.9954833984375,0.868896484375,92.64506840705872,25.947108268737793

==> r_standard-robustness-mnist-Baseline.csv <==
#['main.py', '--data-set=mnist', '--batch-size=2048', '--lr=1e-3', '--epochs=50', '--constraint=StandardRobustness(eps=0.4, delta=0.1)', '--oracle-steps=20', '--oracle-restarts=30']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.098388671875,1.0,1.0,0.0,49.806174516677856
1,1.0906013620310817,0.1784085569710567,0.589032271812702,1.0,1.0,0.6522932381465517,0.27118130387931033,0.11833243534482758,0.89697265625,0.3447265625,0.0,185.3822000026703,49.62481355667114
2,0.466229142813847,0.23505567682200465,0.8437296111008217,1.0,1.0,0.8583142510775862,0.23826441271551724,0.0005893049568965517,0.9344482421875,0.360595703125,0.0,184.2599937915802,49.657891035079956
3,0.33984207284861595,0.23036397736648034,0.8492266556312298,1.0,1.0,0.8981175915948276,0.2738247575431034,0.0004714439655172414,0.9569091796875,0.463623046875,0.0,183.99441528320312,49.570427656173706
4,0.2603066214199724,0.20396245759108972,0.8579210741766568,1.0,1.0,0.9211509967672413,0.33167766702586204,0.00020204741379310345,0.9681396484375,0.55322265625,0.0,184.2890341281891,49.60582447052002
5,0.21197018130072232,0.17989679862712993,0.8675399648732153,1.0,1.0,0.9398403825431034,0.39294854525862066,0.00013469827586206896,0.9757080078125,0.5655517578125,0.0,184.31746220588684,49.67158913612366
6,0.18000832919416757,0.16146178081117826,0.8757186758107153,1.0,1.0,0.9468278556034483,0.4383923760775862,0.00020204741379310345,0.9774169921875,0.652099609375,0.0,184.34410548210144,49.59258508682251
7,0.15865133548605032,0.15393978973914837,0.880398520107927,1.0,1.0,0.9531081627155172,0.46730199353448276,0.00028623383620689653,0.980712890625,0.677978515625,0.0,184.1023988723755,50.10255742073059
8,0.14565829573006467,0.14621083489779768,0.8824469467689251,1.0,1.0,0.9576542295258621,0.48981344288793105,0.0001515355603448276,0.9820556640625,0.7191162109375,0.0,184.2227828502655,49.61250400543213
9,0.13612842559814453,0.13684127248566727,0.8846540779903017,1.0,1.0,0.9605502424568966,0.5247339709051724,0.0002357219827586207,0.9830322265625,0.717529296875,0.0,184.21535921096802,49.673776626586914
10,0.1258809155431287,0.13384287932823444,0.8863122874292834,1.0,1.0,0.9623181573275862,0.5388941271551724,0.00013469827586206896,0.984130859375,0.7452392578125,0.0,184.04804825782776,49.61491298675537
11,0.11743095825458395,0.12733450429192905,0.8875618638663456,1.0,1.0,0.9655172413793104,0.556573275862069,0.0002357219827586207,0.9852294921875,0.7864990234375,0.0,184.19277572631836,49.65845060348511
12,0.11639064755933039,0.13075924741810765,0.8880932906578327,1.0,1.0,0.9658371497844828,0.5548558728448276,0.00013469827586206896,0.986083984375,0.75390625,0.0,184.16008353233337,49.63714933395386
13,0.10755358071162782,0.1315533128278009,0.8898224666200835,1.0,1.0,0.9680091594827587,0.5675848599137931,0.00018521012931034482,0.9864501953125,0.77880859375,0.0,183.98241233825684,49.79839730262756
14,0.1047056872269203,0.12648404877761316,0.8901231699976427,1.0,1.0,0.9681270204741379,0.5768453663793104,8.418642241379311e-05,0.9869384765625,0.76123046875,0.0,183.99335885047913,49.58874487876892
15,0.10373124583014126,0.12535898438815413,0.8905904046420393,1.0,1.0,0.9690362338362069,0.5876549030172413,0.00013469827586206896,0.9869384765625,0.7772216796875,0.0,184.00797414779663,49.70608448982239
16,0.09642477693228886,0.12789724613058157,0.8912535700304755,1.0,1.0,0.9716460129310345,0.5821659482758621,0.00025255926724137933,0.988037109375,0.7601318359375,0.0,184.16970896720886,49.599424839019775
17,0.09219480382985082,0.12552286838663035,0.8917089001885776,1.0,1.0,0.9722521551724138,0.5919652478448276,0.00013469827586206896,0.9879150390625,0.797119140625,0.0,184.26927995681763,49.65692853927612
18,0.09129296500107338,0.1261647816362052,0.8918776676572603,1.0,1.0,0.9728582974137931,0.5926892510775862,6.734913793103448e-05,0.9893798828125,0.7559814453125,0.0,184.88430404663086,49.86387538909912
19,0.08997069556137612,0.13041524229378537,0.891934164639177,1.0,1.0,0.973077182112069,0.58349609375,0.00016837284482758622,0.987548828125,0.8135986328125,0.0,184.01902318000793,49.63353395462036
20,0.08522321437967234,0.12610017020126868,0.8922928119527882,1.0,1.0,0.9744578394396551,0.5981108566810345,0.0001515355603448276,0.989501953125,0.788330078125,0.0,184.0046489238739,49.583184242248535
21,0.08478229621361041,0.12519808473258182,0.8925820712385506,1.0,1.0,0.9747272359913793,0.6025053879310345,0.00016837284482758622,0.98974609375,0.782470703125,0.0,184.05924034118652,49.60585308074951
22,0.07891948469753923,0.12926699375284129,0.8932699006179283,1.0,1.0,0.9763772898706896,0.6073208512931034,0.00016837284482758622,0.990234375,0.773193359375,0.0,184.22626972198486,49.61131525039673
23,0.07944828888465619,0.1274183125331484,0.8931435552136652,1.0,1.0,0.976006869612069,0.6052498653017241,0.00016837284482758622,0.989990234375,0.7969970703125,0.0,184.06809854507446,49.57439088821411
24,0.07660726021076071,0.1260510066459919,0.8932536552692282,1.0,1.0,0.97607421875,0.6095770474137931,0.00021888469827586207,0.9898681640625,0.8006591796875,0.0,184.07184171676636,49.58047580718994
25,0.07590070264092807,0.125617241037303,0.8936183534819504,1.0,1.0,0.9773370150862069,0.6209253771551724,0.00021888469827586207,0.9903564453125,0.7818603515625,0.0,183.86067962646484,49.56413221359253
26,0.07348708448738887,0.12428453872943747,0.8937370694916824,1.0,1.0,0.9777579471982759,0.6229458512931034,0.00016837284482758622,0.9910888671875,0.775390625,0.0,183.90953493118286,49.816261768341064
27,0.07363457515321929,0.13128676085636534,0.8937114189411032,1.0,1.0,0.9767813846982759,0.6198646282327587,0.0003872575431034483,0.9896240234375,0.801513671875,0.0,184.17915201187134,49.56745457649231
28,0.07088392356346393,0.12797247952428356,0.8936234835920662,1.0,1.0,0.9783977640086207,0.6238887392241379,0.0005051185344827587,0.990234375,0.7958984375,0.0,183.89217472076416,49.57487154006958
29,0.06922906020591998,0.12424505990127037,0.893993903850687,1.0,1.0,0.9789028825431034,0.6288725754310345,0.00028623383620689653,0.990966796875,0.7691650390625,0.0,184.08883595466614,49.603554248809814
30,0.06702192898454337,0.12678958629739695,0.8940456653463429,1.0,1.0,0.979559536637931,0.629815463362069,0.00016837284482758622,0.9921875,0.7745361328125,0.0,184.25989937782288,49.58675146102905
31,0.06778236915325296,0.12517493346641803,0.893963386272562,1.0,1.0,0.9792396282327587,0.6296134159482759,0.00035358297413793104,0.990966796875,0.818359375,0.0,183.97960805892944,49.74262714385986
32,0.0643851428196348,0.12679548921256228,0.8941659598514952,1.0,1.0,0.9806371228448276,0.6309772359913793,0.0003030711206896552,0.9921875,0.7916259765625,0.0,183.8618347644806,49.57340717315674
33,0.06545121916409197,0.12619952497811154,0.8944394999536974,1.0,1.0,0.9799299568965517,0.6304721174568966,0.00025255926724137933,0.9915771484375,0.775390625,0.0,183.91460752487183,49.567903995513916
34,0.06300790556545915,0.12625052189004832,0.8944637035501415,1.0,1.0,0.9803172144396551,0.6312297952586207,0.00028623383620689653,0.99169921875,0.7828369140625,0.0,183.83798503875732,49.59243655204773
35,0.061612700593882595,0.1289942511196794,0.8945270406788793,1.0,1.0,0.9815800107758621,0.6257240032327587,0.0003030711206896552,0.9918212890625,0.7935791015625,0.0,184.64087510108948,50.757439851760864
36,0.060671970762055494,0.12987427053780393,0.8944348302380792,1.0,1.0,0.9812937769396551,0.6291082974137931,0.00045460668103448275,0.99267578125,0.793701171875,0.0001220703125,183.78839373588562,49.5150728225708
37,0.0620156978738719,0.1225739676376869,0.8944994827796673,1.0,1.0,0.9810748922413793,0.6374764278017241,0.0003199084051724138,0.9920654296875,0.7769775390625,0.0,184.05540490150452,49.504497051239014
38,0.059677950267134044,0.131476616037303,0.8943274267788591,1.0,1.0,0.9811254040948276,0.6302869073275862,0.0006734913793103449,0.9921875,0.7867431640625,0.0,183.83878374099731,49.5313823223114
39,0.05827912791021939,0.133409779647301,0.8945725539634968,1.0,1.0,0.9814116379310345,0.6265153556034483,0.0006061422413793104,0.9925537109375,0.7757568359375,0.0,183.83223938941956,49.51628851890564
40,0.05573841621135843,0.12738200713848247,0.894531381541285,1.0,1.0,0.9830785290948276,0.638250942887931,0.0007913523706896551,0.992431640625,0.7906494140625,0.0,183.8526530265808,49.68995451927185
41,0.056440139638966526,0.1317605972290039,0.8945670950001684,1.0,1.0,0.982842807112069,0.637762661637931,0.0007071659482758621,0.9921875,0.78076171875,0.0,183.7943892478943,49.53825330734253
42,0.058410969273797395,0.13260491140957537,0.894741913367962,1.0,1.0,0.9817315463362069,0.6356074892241379,0.0007913523706896551,0.99169921875,0.782958984375,0.0,184.0199956893921,49.59574604034424
43,0.05620542887983651,0.13218797486403894,0.8945486134496229,1.0,1.0,0.9822198275862069,0.6358937230603449,0.0006734913793103449,0.991943359375,0.79736328125,0.0,183.8292360305786,49.50996160507202
44,0.05427428360643058,0.12778816551997743,0.8951330513789736,1.0,1.0,0.9831963900862069,0.6454236260775862,0.0004040948275862069,0.991455078125,0.799560546875,0.0,183.9069540500641,49.6491813659668
45,0.05478827295632198,0.12826950796719255,0.8948816759832974,1.0,1.0,0.9832469019396551,0.6372575431034483,0.0005724676724137931,0.9920654296875,0.8048095703125,0.0,183.89346504211426,49.516369104385376
46,0.05260653331361968,0.12343382835388184,0.8951166744889885,1.0,1.0,0.98388671875,0.6467200969827587,0.00045460668103448275,0.99169921875,0.7940673828125,0.000244140625,183.8945553302765,49.52513360977173
47,0.052247569478791334,0.12839726744026975,0.8944166117701037,1.0,1.0,0.9834152747844828,0.6425949622844828,0.0009428879310344828,0.992919921875,0.784912109375,0.0,183.94254684448242,49.502344608306885
48,0.05336619245594945,0.13213621336838294,0.8947668404414736,1.0,1.0,0.9828259698275862,0.6342941810344828,0.0005556303879310345,0.9927978515625,0.781005859375,0.0001220703125,183.7752525806427,49.512773275375366
49,0.05215710607068292,0.13293969220128551,0.8945864315690666,1.0,1.0,0.9840550915948276,0.6313139816810345,0.0009765625,0.9921875,0.79150390625,0.0001220703125,183.8338279724121,49.5091917514801
50,0.04999076497965846,0.13558105764717893,0.8949337663321659,1.0,1.0,0.9843413254310345,0.6336880387931034,0.0007408405172413793,0.992919921875,0.8077392578125,0.0,184.0648374557495,49.523284912109375

==> r_standard-robustness-mnist-DL2.csv <==
#['main.py', '--data-set=mnist', '--batch-size=2048', '--lr=1e-3', '--epochs=50', '--constraint=StandardRobustness(eps=0.4, delta=0.1)', '--oracle-steps=20', '--oracle-restarts=30', '--logic=DL2', '--initial-dl-weight=1.5']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.098388671875,1.0,1.0,0.0,49.642247915267944
1,1.562841218093346,0.03499850322460306,0.07463557966824236,0.49754446744918823,1.5024555921554565,0.6499191810344828,0.5567584859913793,0.30078125,0.9117431640625,0.2271728515625,0.0518798828125,184.17158317565918,49.47336483001709
2,1.2806342552448142,0.05002794594600283,0.10701583993845973,0.49087846279144287,1.5091215372085571,0.8500134698275862,0.38609577047413796,0.11972992995689655,0.9478759765625,0.2581787109375,0.01708984375,184.11783933639526,50.99088525772095
3,1.2376044700885642,0.041730794413336394,0.10816805116061506,0.48367953300476074,1.5163204669952393,0.882391567887931,0.41389412715517243,0.09154431573275862,0.9580078125,0.4163818359375,0.012939453125,189.26617074012756,49.54774355888367
4,1.2234185317467,0.03159097145343649,0.10364483142721242,0.4754275381565094,1.524572491645813,0.8892611799568966,0.4599609375,0.08129040948275862,0.9547119140625,0.7462158203125,0.0084228515625,185.3785126209259,49.785399436950684
5,1.1981769430226292,0.026184104639908362,0.10064534483284786,0.46549561619758606,1.5345044136047363,0.8896147629310345,0.4879950161637931,0.07990975215517242,0.9527587890625,0.920654296875,0.005859375,185.07681941986084,49.75217914581299
6,1.167187394766972,0.02413351165837255,0.09855717626111261,0.4536575376987457,1.5463426113128662,0.8954236260775862,0.49249057112068967,0.08422009698275862,0.946044921875,0.994873046875,0.0311279296875,187.56631231307983,49.78531861305237
7,1.1406038218531116,0.023916297945482976,0.09363717046277277,0.4395454227924347,1.5604546070098877,0.8941945043103449,0.4831458782327586,0.09881802262931035,0.9471435546875,0.997802734375,0.0263671875,184.74462485313416,49.5282244682312
8,1.1090158922918911,0.024327070548616606,0.09038033978692417,0.4236220121383667,1.5763779878616333,0.8948006465517241,0.47233634159482757,0.11331492456896551,0.9490966796875,0.9993896484375,0.0416259765625,184.29847025871277,49.557605028152466
9,1.0896386771366513,0.023471285556924754,0.08528639530313425,0.40768754482269287,1.5923124551773071,0.8920730064655172,0.4804350754310345,0.1297649515086207,0.9375,0.999755859375,0.123779296875,184.1333658695221,49.525113344192505
10,1.072654395267881,0.023257804327997667,0.08021100636186271,0.3915674686431885,1.6084325313568115,0.8900356950431034,0.48602505387931033,0.14698949353448276,0.9388427734375,0.9989013671875,0.1309814453125,184.15294289588928,49.56260681152344
11,1.0696239471435547,0.02197683885179717,0.07453115233059587,0.37396952509880066,1.6260305643081665,0.8857758620689655,0.5036200161637931,0.17081425107758622,0.934814453125,0.9989013671875,0.1923828125,184.11052298545837,49.551923990249634
12,1.0748285753973599,0.020104626129413473,0.0679530275279078,0.35498228669166565,1.6450176239013672,0.8838395743534483,0.5284044989224138,0.1970972521551724,0.9378662109375,0.9984130859375,0.2255859375,184.0858383178711,49.56003141403198
13,1.0790426320043103,0.018122422284093397,0.061792044804014006,0.3365327715873718,1.6634671688079834,0.8850013469827587,0.5523976293103449,0.22353178879310345,0.923828125,0.9989013671875,0.2650146484375,184.07240653038025,49.511794328689575
14,1.0995591919997643,0.015422850847244263,0.05491655037320893,0.3170519173145294,1.6829479932785034,0.8801690463362069,0.5935142780172413,0.2542429956896552,0.9334716796875,0.99755859375,0.2579345703125,184.35994124412537,49.54395246505737
15,1.117011629301926,0.013373656519528094,0.04852006353180984,0.2973906099796295,1.7026094198226929,0.8780307112068966,0.6275761045258621,0.28401131465517243,0.921142578125,0.9989013671875,0.439453125,184.22232842445374,49.56108808517456
16,1.1351426223228718,0.011319721567219701,0.04274251543242356,0.2781050205230713,1.7218950986862183,0.8725754310344828,0.6634058459051724,0.3229896282327586,0.9305419921875,0.99951171875,0.4339599609375,184.08716797828674,49.54424262046814
17,1.1500295441726158,0.009795239259456766,0.03755898311220367,0.2602793276309967,1.7397207021713257,0.8758250269396551,0.6908842941810345,0.35881936961206895,0.929931640625,0.9990234375,0.4937744140625,184.2323157787323,49.53126287460327
18,1.1680687213766163,0.008341854502414835,0.033196504773764776,0.2407134473323822,1.7592864036560059,0.8730300377155172,0.7215449892241379,0.39533943965517243,0.9178466796875,0.99951171875,0.500244140625,187.29564881324768,49.637430906295776
19,1.1852747160812904,0.0072529840058293835,0.028857734696618443,0.22975106537342072,1.7702488899230957,0.8716998922413793,0.7463463092672413,0.43553003771551724,0.927734375,0.99951171875,0.545654296875,184.51090335845947,49.73245334625244
20,1.1836005901468212,0.006673479902333227,0.027884647764008622,0.229280024766922,1.7707200050354004,0.872137661637931,0.7614661907327587,0.44334253771551724,0.923583984375,0.9993896484375,0.5526123046875,184.82677626609802,49.875810384750366
21,1.1803065332873115,0.006614047391661282,0.027757198646150786,0.22901126742362976,1.7709887027740479,0.8697467672413793,0.7645979256465517,0.4486967941810345,0.9183349609375,0.99951171875,0.5177001953125,184.92814350128174,49.78864002227783
22,1.171765294568292,0.006764405760271796,0.027669481162367195,0.23221367597579956,1.7677863836288452,0.8717335668103449,0.7616850754310345,0.4506499191810345,0.921142578125,0.9993896484375,0.5118408203125,184.80703830718994,49.62106966972351
23,1.1614181255472118,0.006884869316528584,0.02803559138857085,0.23290672898292542,1.7670934200286865,0.8684334590517241,0.7603549299568966,0.45236732219827586,0.916748046875,0.999267578125,0.5458984375,188.60449385643005,49.58931088447571
24,1.149572306665881,0.0071145116255201145,0.02835653362603023,0.22933876514434814,1.7706612348556519,0.8699151400862069,0.7538052262931034,0.45753636853448276,0.9156494140625,0.9996337890625,0.600830078125,185.12229204177856,49.56218242645264
25,1.1380296904465248,0.007035730213954531,0.028187638726727717,0.2321377545595169,1.7678622007369995,0.8724744073275862,0.759832974137931,0.4628401131465517,0.9197998046875,0.9996337890625,0.623046875,184.05440759658813,49.52462458610535
26,1.1194368559738685,0.007542982183653733,0.028531097132584143,0.2274196445941925,1.7725803852081299,0.8717504040948276,0.7507071659482759,0.4650457974137931,0.9166259765625,0.999267578125,0.561279296875,184.0788676738739,49.6822304725647
27,1.0986956892342403,0.007953565696190143,0.028814864569696886,0.22830070555210114,1.7716991901397705,0.8736866918103449,0.7436355064655172,0.47194908405172414,0.9188232421875,0.9993896484375,0.6116943359375,184.05470204353333,49.67725110054016
28,1.0829473035088901,0.008146023955838433,0.028549991804977942,0.2256593555212021,1.7743407487869263,0.8772898706896551,0.7410930765086207,0.4807213092672414,0.9176025390625,0.99951171875,0.63671875,184.16698503494263,49.56407880783081
29,1.0634009262611126,0.008429545266874906,0.02893328255620496,0.22470307350158691,1.775296926498413,0.8778791756465517,0.7372036637931034,0.48716998922413796,0.907470703125,0.9996337890625,0.6798095703125,184.17503309249878,49.62494874000549
30,1.0432908288363754,0.009017224969535038,0.029069094822324556,0.22436116635799408,1.7756389379501343,0.8769699622844828,0.7311254040948276,0.49314722521551724,0.923828125,0.999755859375,0.6922607421875,184.1212728023529,49.55338740348816
31,1.0216468942576442,0.009482865703516993,0.029093590275994664,0.2243788242340088,1.7756211757659912,0.8792093211206896,0.7246935614224138,0.49636314655172414,0.9267578125,0.9998779296875,0.690185546875,184.27129340171814,49.61205577850342
32,0.9976333749705347,0.010029791757978242,0.029730663217347245,0.22165906429290771,1.7783409357070923,0.879327182112069,0.7182112068965517,0.5029633620689655,0.915283203125,0.99951171875,0.7117919921875,184.17658257484436,49.54791617393494
33,0.9783990794214709,0.010487079620361328,0.02992390353104164,0.22229444980621338,1.7777055501937866,0.8814318426724138,0.7155677532327587,0.5115672144396551,0.921630859375,0.9996337890625,0.71044921875,184.23422360420227,49.54216194152832
34,0.9577702489392511,0.010870342624598536,0.03010133011587735,0.2220861166715622,1.7779136896133423,0.8793440193965517,0.7113415948275862,0.5203394396551724,0.9150390625,0.9993896484375,0.701171875,184.0354504585266,49.5384156703949
35,0.9356373754040949,0.011380808106784162,0.030830574446711046,0.21940860152244568,1.7805912494659424,0.8799164870689655,0.7066608297413793,0.5192450161637931,0.928466796875,0.9996337890625,0.728515625,184.15528535842896,49.48495125770569
36,0.9111943080507475,0.012013469276757076,0.03123906974134774,0.21906177699565887,1.7809382677078247,0.8828125,0.7049265894396551,0.5250370420258621,0.9169921875,0.9984130859375,0.753662109375,184.0275981426239,49.4882595539093
37,0.8996526126203865,0.01197462246335786,0.03120690789715997,0.21957673132419586,1.7804232835769653,0.8820716594827587,0.7070480872844828,0.5352741109913793,0.920654296875,0.9989013671875,0.763427734375,184.1023850440979,49.50941586494446
38,0.8788287064124798,0.01272302352148911,0.03178709334340589,0.22019585967063904,1.7798041105270386,0.8832839439655172,0.7017443426724138,0.5378838900862069,0.9234619140625,0.9990234375,0.7884521484375,184.10799503326416,49.46352934837341
39,0.8565132535737137,0.013123432110095846,0.03276186153806489,0.21699002385139465,1.7830101251602173,0.8825094288793104,0.7002963362068966,0.5414028825431034,0.924072265625,0.9993896484375,0.7633056640625,183.96314644813538,49.46573781967163
40,0.8448386356748384,0.013220219776548189,0.032212138175964355,0.2172776311635971,1.7827224731445312,0.8850181842672413,0.7023673221982759,0.548407192887931,0.9266357421875,0.997314453125,0.7506103515625,184.07325911521912,49.47161412239075
41,0.8280298956509294,0.013747800013114667,0.03332055848220299,0.21549804508686066,1.7845019102096558,0.8834523168103449,0.70068359375,0.5510674838362069,0.9263916015625,0.99755859375,0.7822265625,184.05597066879272,49.47611975669861
42,0.8139142003552667,0.013910434369383187,0.033457838255783606,0.2151474505662918,1.7848525047302246,0.8879310344827587,0.7013402478448276,0.5614392510775862,0.9305419921875,0.9967041015625,0.7718505859375,184.01462197303772,49.471657037734985
43,0.7981826519143993,0.014475295255924094,0.03408404465379386,0.2132095843553543,1.7867904901504517,0.8871228448275862,0.6989156788793104,0.5596713362068966,0.9183349609375,0.995849609375,0.76171875,184.02525734901428,49.48265862464905
44,0.7815683299097521,0.014511996302111396,0.034574200367105415,0.21496202051639557,1.7850379943847656,0.8888234105603449,0.7015759698275862,0.5671470905172413,0.9354248046875,0.9962158203125,0.7476806640625,183.99707913398743,49.537921667099
45,0.7630181148134428,0.01492169191097391,0.034780239236765896,0.20961149036884308,1.7903884649276733,0.8920393318965517,0.7032260237068966,0.5678205818965517,0.924560546875,0.996337890625,0.80224609375,184.0082221031189,49.47801733016968
46,0.7541000103128368,0.01587462836298449,0.03509595065281309,0.2139175981283188,1.7860825061798096,0.8908438846982759,0.6990335398706896,0.5749764278017241,0.938232421875,0.9951171875,0.7882080078125,183.99094223976135,49.47040629386902
47,0.7437110111631197,0.015877776104828406,0.03539874224827207,0.21307529509067535,1.7869248390197754,0.8953057650862069,0.7006667564655172,0.5750774515086207,0.9349365234375,0.9940185546875,0.78466796875,184.19914650917053,49.52824950218201
48,0.7221546173095703,0.016314875462959552,0.035819386613780056,0.20811669528484344,1.7918832302093506,0.8985721982758621,0.7015086206896551,0.5817786907327587,0.9296875,0.994384765625,0.8082275390625,184.20531177520752,49.48788857460022
49,0.7162451908506197,0.016368279169345724,0.036111901546346734,0.21098333597183228,1.7890167236328125,0.896417025862069,0.6998585668103449,0.5831425107758621,0.9329833984375,0.99072265625,0.7774658203125,184.14952993392944,49.46588897705078
50,0.7022736648033405,0.016756361928479426,0.03697084969487684,0.20969732105731964,1.7903026342391968,0.9001549030172413,0.7017780172413793,0.5860385237068966,0.9261474609375,0.99462890625,0.8004150390625,184.09611225128174,49.49377775192261

==> r_standard-robustness-mnist-Goedel.csv <==
#['main.py', '--data-set=mnist', '--batch-size=2048', '--lr=1e-3', '--epochs=50', '--constraint=StandardRobustness(eps=0.4, delta=0.1)', '--oracle-steps=20', '--oracle-restarts=30', '--logic=GD', '--initial-dl-weight=1.5']
Epoch,Train-P-Loss,Train-R-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-P-Acc,Train-C-Acc,Train-C-Sec,Test-P-Acc,Test-C-Acc,Test-C-Sec,Train-Time,Test-Time
0,0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,0.098388671875,1.0,1.0,0.0,49.88906145095825
1,1.881354233314251,0.005199326523419084,0.02684846623190518,0.4973800480365753,1.5026198625564575,0.5879748114224138,0.9472151131465517,0.7908809267241379,0.869384765625,1.0,0.8453369140625,185.21527743339539,49.776005029678345
2,1.7148912364038928,0.0036195606507104018,0.031264640133956384,0.49162089824676514,1.5083791017532349,0.7941641971982759,0.9571996228448276,0.7289028825431034,0.9219970703125,1.0,0.74853515625,185.24175357818604,49.84782600402832
3,1.6615772905020878,0.0028450781929081886,0.03144173375491438,0.4838404953479767,1.5161594152450562,0.8223161368534483,0.961493130387931,0.7126549030172413,0.9251708984375,1.0,0.7052001953125,185.1566207408905,49.797229528427124
4,1.622691976613012,0.0024597503501793436,0.031610279247678556,0.47411414980888367,1.525885820388794,0.8300276131465517,0.9632947198275862,0.7042194234913793,0.9232177734375,1.0,0.6748046875,185.1295521259308,49.843117237091064
5,1.5892569443275189,0.002487287696065574,0.031848738933431694,0.46186137199401855,1.5381386280059814,0.8399952855603449,0.9600114493534483,0.7019969019396551,0.911376953125,1.0,0.5877685546875,185.2489025592804,49.87647080421448
6,1.5581891290072738,0.002666481096169044,0.0317980092147301,0.44970351457595825,1.5502965450286865,0.8436489762931034,0.9568123653017241,0.6980233028017241,0.9139404296875,1.0,0.76953125,185.213928937912,49.867053508758545
7,1.5312653903303475,0.0032371665383207388,0.03168129304359699,0.4360722601413727,1.5639276504516602,0.8389682112068966,0.949639682112069,0.7018790409482759,0.91064453125,1.0,0.696533203125,186.80464148521423,49.86260747909546
8,1.5049209594726562,0.0037184234323172733,0.03139329778737035,0.4215841591358185,1.578415870666504,0.8421167834051724,0.9437466325431034,0.7049265894396551,0.896484375,1.0,0.853759765625,185.2158613204956,49.842872858047485
9,1.4825203994224811,0.004166016290927756,0.03050729940677511,0.4073466360569,1.5926533937454224,0.8396417025862069,0.9393689385775862,0.7126043911637931,0.907470703125,1.0,0.79443359375,185.25667428970337,49.865604877471924
10,1.4664139583193023,0.0043463419223653856,0.02935076170954211,0.39234715700149536,1.6076529026031494,0.8366446659482759,0.9354626885775862,0.7190362338362069,0.903564453125,1.0,0.8536376953125,185.19152641296387,49.90846800804138
11,1.452898617448478,0.004264591582890214,0.027958637681500666,0.3753773272037506,1.6246225833892822,0.8424030172413793,0.9379714439655172,0.7301656788793104,0.90966796875,1.0,0.8206787109375,185.1696150302887,49.84048676490784
12,1.4450737525676858,0.004253429071656589,0.027189698712579136,0.35879403352737427,1.641205906867981,0.8393217941810345,0.9363550646551724,0.7402175377155172,0.9049072265625,1.0,0.830078125,185.3540768623352,49.86826968193054
13,1.4394361561742322,0.004093694275823133,0.025693819440644364,0.3430594205856323,1.6569405794143677,0.8401804956896551,0.9386280980603449,0.7522898706896551,0.90576171875,1.0,0.8546142578125,185.22395253181458,49.84813404083252
14,1.4369894882728314,0.003873154264071892,0.0238524839795869,0.325443297624588,1.6745566129684448,0.8350956357758621,0.9422986260775862,0.7665510506465517,0.908935546875,1.0,0.8095703125,185.27009320259094,49.842241048812866
15,1.4334758890086208,0.003532447177788307,0.022011185514515842,0.30792978405952454,1.6920703649520874,0.8367793642241379,0.945733432112069,0.7790443157327587,0.8995361328125,1.0,0.845947265625,185.25390696525574,49.830567836761475
16,1.4326922975737473,0.0033875315867621324,0.020618296902755212,0.29251596331596375,1.7074840068817139,0.8308021282327587,0.9482253502155172,0.7926151670258621,0.8975830078125,1.0,0.849609375,185.223774433136,49.873127698898315
17,1.4311598416032463,0.003233468995012086,0.019142855857980662,0.27666980028152466,1.7233302593231201,0.831475619612069,0.9495218211206896,0.8029700969827587,0.900634765625,1.0,0.8868408203125,185.1576793193817,49.84140229225159
18,1.4320027581576644,0.0028387469978168093,0.01801178578672738,0.2594151198863983,1.7405849695205688,0.8282933728448276,0.9553138469827587,0.8126010237068966,0.89501953125,1.0,0.92822265625,185.27245116233826,49.83030557632446
19,1.434252508755388,0.0028677541634132124,0.016495037695457196,0.25318995118141174,1.7468100786209106,0.8235957704741379,0.9556842672413793,0.8266096443965517,0.9033203125,1.0,0.88623046875,185.2325668334961,49.878663063049316
20,1.4292920868972252,0.0025862851019563347,0.016008432569174932,0.2501918375492096,1.7498081922531128,0.8288826778017241,0.958075161637931,0.8287143049568966,0.8931884765625,1.0,0.8807373046875,185.21248316764832,49.84011936187744
21,1.428222524708715,0.002853239147827543,0.01631204526999901,0.2563641369342804,1.7436357736587524,0.8244207974137931,0.9552633351293104,0.8265254579741379,0.880859375,1.0,0.869384765625,185.33076977729797,49.83759331703186
22,1.4227300183526401,0.002911200811123026,0.016843718701395494,0.25969716906547546,1.7403028011322021,0.8228717672413793,0.9539837015086207,0.826104525862069,0.9071044921875,1.0,0.82861328125,185.37414526939392,49.90756034851074
23,1.4178624646417026,0.003026211570049154,0.016953639943024207,0.25057998299598694,1.7494200468063354,0.8272326239224138,0.9539500269396551,0.8239661907327587,0.8924560546875,1.0,0.8916015625,185.1756887435913,49.84402942657471
24,1.4149622423895474,0.0028985669386797936,0.01656602477205211,0.25246262550354004,1.7475374937057495,0.8277714170258621,0.9551623114224138,0.8273841594827587,0.892333984375,1.0,0.8839111328125,185.39387798309326,49.85118222236633
25,1.4109387891045932,0.002949014819901565,0.016749890713856137,0.25206446647644043,1.7479355335235596,0.827081088362069,0.9556000808189655,0.8269969019396551,0.904052734375,1.0,0.9215087890625,185.54635739326477,49.96549034118652
26,1.4070260935816272,0.002929264872238554,0.01690529543777992,0.25510916113853455,1.7448909282684326,0.83251953125,0.9542194234913793,0.8254815463362069,0.8990478515625,1.0,0.864013671875,185.24631261825562,49.8367280960083
27,1.4010339934250404,0.0032985135912895203,0.0170018981243002,0.24939501285552979,1.7506049871444702,0.833428744612069,0.9513907596982759,0.8259361530172413,0.8951416015625,1.0,0.939208984375,185.20760893821716,49.861825704574585
28,1.3963876921555092,0.003094148533097629,0.01741265839543836,0.2565808892250061,1.7434190511703491,0.8352303340517241,0.9521989493534483,0.8236126077586207,0.901123046875,1.0,0.8836669921875,185.17699122428894,49.831618309020996
29,1.3942594857051456,0.003111821824106677,0.017069194851250483,0.25000959634780884,1.7499903440475464,0.8361395474137931,0.9537143049568966,0.8259361530172413,0.8995361328125,1.0,0.887451171875,185.26074695587158,49.832982540130615
30,1.3899929441254715,0.0035698979065336032,0.017575268087715937,0.2553773820400238,1.7446225881576538,0.8364089439655172,0.9486462823275862,0.8249764278017241,0.9139404296875,1.0,0.8914794921875,185.21495270729065,49.83869290351868
31,1.3848496798811287,0.0035642056629575534,0.0174599002147543,0.25198888778686523,1.7480109930038452,0.8382610452586207,0.9478380926724138,0.8254310344827587,0.90234375,1.0,0.8856201171875,185.24287605285645,49.862746477127075
32,1.3802713854559536,0.003480569298925071,0.017101430687411077,0.2501235604286194,1.749876618385315,0.8404835668103449,0.9491850754310345,0.8259024784482759,0.9136962890625,1.0,0.8739013671875,185.20639419555664,49.843661069869995
33,1.3739764772612473,0.003445530246044027,0.01745290386265722,0.2521054744720459,1.747894525527954,0.8404498922413793,0.9497575431034483,0.8263570851293104,0.8953857421875,1.0,0.902587890625,185.27164363861084,49.77982950210571
34,1.3668118180899784,0.003656330036705938,0.017454718721324,0.24968817830085754,1.7503117322921753,0.8436994881465517,0.9479054418103449,0.827081088362069,0.9063720703125,1.0,0.9129638671875,185.11725401878357,49.767295122146606
35,1.3559069140204068,0.0037540202510767968,0.01742223830058657,0.24799403548240662,1.752005934715271,0.8459220096982759,0.9460365032327587,0.8275020204741379,0.9111328125,1.0,0.9112548828125,185.13368558883667,49.80073165893555
36,1.3508830892628636,0.003974946922269361,0.017123256264061762,0.25183430314064026,1.7481656074523926,0.8439688846982759,0.9446390086206896,0.8296066810344828,0.9033203125,0.9998779296875,0.912353515625,185.17073392868042,49.812211751937866
37,1.3371806966847386,0.004052697584546846,0.01801990846107746,0.24584239721298218,1.754157543182373,0.8450633081896551,0.943292025862069,0.8269127155172413,0.9058837890625,1.0,0.916259765625,185.1863613128662,49.82599139213562
38,1.3323219562398976,0.004250153642276238,0.017441928386688232,0.24644935131072998,1.75355064868927,0.8457873114224138,0.9411031788793104,0.8298592403017241,0.9095458984375,1.0,0.950439453125,185.0997931957245,49.79941439628601
39,1.32015978056809,0.004526945537534253,0.018059656537812333,0.2490428388118744,1.7509572505950928,0.8430765086206896,0.9405812230603449,0.8272326239224138,0.9058837890625,1.0,0.935791015625,185.23512315750122,49.80549621582031
40,1.3051901192500674,0.004968425323223245,0.01807400892520773,0.2454979121685028,1.7545021772384644,0.851006869612069,0.9344861260775862,0.8296908674568966,0.881591796875,1.0,0.915283203125,185.26987552642822,49.79101610183716
41,1.29354792627795,0.005062363271055551,0.018531102558662152,0.24438025057315826,1.7556196451187134,0.8439352101293104,0.933526400862069,0.8299097521551724,0.88525390625,1.0,0.9249267578125,185.34180641174316,49.79802417755127
42,1.2827745634933998,0.005158468567091843,0.019033888290668356,0.245912104845047,1.754088044166565,0.8416790140086207,0.9343514278017241,0.8279566271551724,0.8988037109375,1.0,0.942138671875,185.32034015655518,49.77438259124756
43,1.2678072699185075,0.005713454094426385,0.019099050554735906,0.2464967966079712,1.7535033226013184,0.8465786637931034,0.9276501885775862,0.827569369612069,0.9000244140625,1.0,0.9378662109375,185.08349871635437,49.84257960319519
44,1.2563334497912177,0.005961643210772811,0.019784173061107767,0.2452787458896637,1.7547211647033691,0.8434132543103449,0.9277848868534483,0.8269463900862069,0.9051513671875,1.0,0.9307861328125,185.09873151779175,49.79617190361023
45,1.2446562668372845,0.0061391679377391425,0.020103115459968304,0.24271896481513977,1.7572810649871826,0.850030307112069,0.92578125,0.8257677801724138,0.9073486328125,1.0,0.9052734375,185.09231781959534,49.798635959625244
46,1.2358431322821255,0.006664184146913989,0.020524935475711166,0.24174807965755463,1.7582519054412842,0.8467975484913793,0.9220602101293104,0.8278387661637931,0.91015625,1.0,0.9346923828125,185.10709047317505,49.78533935546875
47,1.2270778787547145,0.006856470786291978,0.020332702274980217,0.2408590316772461,1.7591408491134644,0.8479088092672413,0.9200060614224138,0.8287816540948276,0.9007568359375,1.0,0.9366455078125,185.0966353416443,49.788827657699585
48,1.2196490846831223,0.006737349362208925,0.020892322063446045,0.23993733525276184,1.7600626945495605,0.8476057381465517,0.9220938846982759,0.8275188577586207,0.896728515625,1.0,0.933837890625,185.1154682636261,49.775455713272095
49,1.210418964254445,0.007200387531313403,0.021305596006327664,0.24356713891029358,1.7564328908920288,0.8485486260775862,0.9193830818965517,0.8268790409482759,0.88037109375,1.0,0.937255859375,185.16368103027344,49.91861033439636
50,1.2001736081879715,0.007377730361346541,0.02170940514268546,0.23923753201961517,1.7607624530792236,0.8504680765086207,0.918036099137931,0.8258856411637931,0.8878173828125,1.0,0.94873046875,185.12581658363342,49.769710063934326
